Simulated annealing with hit-and-run for convex optimization: rigorous complexity analysis and practical perspectives for copositive programming

We give a rigorous complexity analysis of the simulated annealing algorithm by Kalai and Vempala [Math of OR 31.2 (2006): 253-266] using the type of temperature update suggested by Abernethy and Hazan [arXiv 1507.02528v2, 2015]. The algorithm only assumes a membership oracle of the feasible set, and we prove that it returns a solution in polynomial time which is near-optimal with high probability. Moreover, we propose a number of modifications to improve the practical performance of this method, and present some numerical results for test problems from copositive programming.

==> auto_res_cov.txt <==
n ell S norm
5 100 100 3.737062
5 100 200 2.009494
5 100 500 1.740473
5 100 1000 1.604752
5 100 2000 1.651020
5 100 5000 1.549329
5 100 10000 1.410876
5 100 20000 1.455829
5 200 100 1.853219
5 200 200 1.446364
5 200 500 1.092815
5 200 1000 0.852417
5 200 2000 0.820781
5 200 5000 0.773205
5 200 10000 0.773202
5 200 20000 0.720984
5 500 100 1.276740
5 500 200 1.067825
5 500 500 0.571758
5 500 1000 0.454593
5 500 2000 0.338398
5 500 5000 0.260071
5 500 10000 0.238028
5 500 20000 0.227683
5 1000 100 1.580619
5 1000 200 0.802259
5 1000 500 0.436012
5 1000 1000 0.303351
5 1000 2000 0.214222
5 1000 5000 0.126895
5 1000 10000 0.125221
5 1000 20000 0.088605
5 2000 100 1.686801
5 2000 200 0.795629
5 2000 500 0.475794
5 2000 1000 0.327372
5 2000 2000 0.149339
5 2000 5000 0.104286
5 2000 10000 0.080959
5 2000 20000 0.072905
5 5000 100 1.495143
5 5000 200 0.680283
5 5000 500 0.367017
5 5000 1000 0.251252
5 5000 2000 0.147136
5 5000 5000 0.112017
5 5000 10000 0.080785
5 5000 20000 0.067885
5 10000 100 1.421779
5 10000 200 0.835028
5 10000 500 0.393431
5 10000 1000 0.231297
5 10000 2000 0.210655
5 10000 5000 0.097385
5 10000 10000 0.090944
5 10000 20000 0.073324
5 20000 100 1.678244
5 20000 200 0.938195
5 20000 500 0.397146
5 20000 1000 0.223546
5 20000 2000 0.171941
5 20000 5000 0.106935
5 20000 10000 0.105528
5 20000 20000 0.070424
5 50000 100 1.391883
5 50000 200 0.784167
5 50000 500 0.412621
5 50000 1000 0.248755
5 50000 2000 0.168933
5 50000 5000 0.124399
5 50000 10000 0.101667
5 50000 20000 0.065353
10 100 100 117.807332
10 100 200 36.914931
10 100 500 26.125059
10 100 1000 24.051171
10 100 2000 21.101549
10 100 5000 20.274723
10 100 10000 19.425796
10 100 20000 19.244263
10 200 100 62.414082
10 200 200 20.185081
10 200 500 12.384777
10 200 1000 11.483642
10 200 2000 10.132431
10 200 5000 9.595885
10 200 10000 9.429206
10 200 20000 9.152861
10 500 100 16.807485
10 500 200 7.270877
10 500 500 5.345907
10 500 1000 3.958880
10 500 2000 3.790987
10 500 5000 3.279027
10 500 10000 3.275247
10 500 20000 3.174625
10 1000 100 21.083010
10 1000 200 6.720578
10 1000 500 2.938207
10 1000 1000 2.368583
10 1000 2000 2.133839
10 1000 5000 1.867487
10 1000 10000 1.799463
10 1000 20000 1.814710
10 2000 100 13.146690
10 2000 200 4.403930
10 2000 500 2.134220
10 2000 1000 1.460352
10 2000 2000 1.235468
10 2000 5000 1.038147
10 2000 10000 1.020742
10 2000 20000 0.981897
10 5000 100 12.006055
10 5000 200 3.119343
10 5000 500 1.330446
10 5000 1000 0.826571
10 5000 2000 0.602235
10 5000 5000 0.444671
10 5000 10000 0.445529
10 5000 20000 0.384314
10 10000 100 13.564046
10 10000 200 3.514797
10 10000 500 1.181073
10 10000 1000 0.711815
10 10000 2000 0.451826
10 10000 5000 0.313072
10 10000 10000 0.231164
10 10000 20000 0.183377
10 20000 100 10.201340
10 20000 200 3.428559
10 20000 500 1.228969
10 20000 1000 0.780238
10 20000 2000 0.393155
10 20000 5000 0.281358
10 20000 10000 0.193745
10 20000 20000 0.135363
10 50000 100 9.641284
10 50000 200 3.475761
10 50000 500 1.120506
10 50000 1000 0.728931
10 50000 2000 0.462619
10 50000 5000 0.267433
10 50000 10000 0.192930
10 50000 20000 0.154637
15 100 100 inf
15 100 200 409.465091
15 100 500 124.711169
15 100 1000 84.241884
15 100 2000 73.175467
15 100 5000 67.622086
15 100 10000 65.680670
15 100 20000 63.948376
15 200 100 inf
15 200 200 269.256748
15 200 500 77.920610
15 200 1000 62.627848
15 200 2000 54.384198
15 200 5000 48.007677
15 200 10000 45.326123
15 200 20000 45.208974
15 500 100 inf
15 500 200 168.179142
15 500 500 41.846807
15 500 1000 33.815245
15 500 2000 28.271832
15 500 5000 25.431509
15 500 10000 24.258588
15 500 20000 23.917581
15 1000 100 inf
15 1000 200 88.270587
15 1000 500 23.321740
15 1000 1000 15.804134
15 1000 2000 13.982013
15 1000 5000 12.404035
15 1000 10000 11.874881
15 1000 20000 11.501427
15 2000 100 inf
15 2000 200 33.254213
15 2000 500 9.599959
15 2000 1000 6.085901
15 2000 2000 4.914495
15 2000 5000 4.501138
15 2000 10000 4.255939
15 2000 20000 4.021173
15 5000 100 inf
15 5000 200 21.722618
15 5000 500 4.098078
15 5000 1000 2.486074
15 5000 2000 2.002204
15 5000 5000 1.682246
15 5000 10000 1.574809
15 5000 20000 1.515833
15 10000 100 inf
15 10000 200 16.331444
15 10000 500 3.326396
15 10000 1000 1.800465
15 10000 2000 1.308448
15 10000 5000 0.950919
15 10000 10000 0.831810
15 10000 20000 0.806174
15 20000 100 inf
15 20000 200 21.840268
15 20000 500 3.389872
15 20000 1000 1.496243
15 20000 2000 0.880204
15 20000 5000 0.541517
15 20000 10000 0.470201
15 20000 20000 0.387823
15 50000 100 inf
15 50000 200 18.803760
15 50000 500 2.714564
15 50000 1000 1.260799
15 50000 2000 0.735437
15 50000 5000 0.433490
15 50000 10000 0.302066
15 50000 20000 0.234886
20 100 100 inf
20 100 200 inf
20 100 500 271.722410
20 100 1000 141.311472
20 100 2000 114.541382
20 100 5000 95.252462
20 100 10000 90.880834
20 100 20000 87.430831
20 200 100 inf
20 200 200 inf
20 200 500 210.352213
20 200 1000 116.061477
20 200 2000 86.963194
20 200 5000 74.686201
20 200 10000 71.017588
20 200 20000 68.277327
20 500 100 inf
20 500 200 inf
20 500 500 136.741888
20 500 1000 74.957440
20 500 2000 57.792189
20 500 5000 49.684823
20 500 10000 46.844022
20 500 20000 45.491240
20 1000 100 inf
20 1000 200 inf
20 1000 500 89.799139
20 1000 1000 49.875787
20 1000 2000 39.165608
20 1000 5000 32.708709
20 1000 10000 31.084132
20 1000 20000 30.080213
20 2000 100 inf
20 2000 200 inf
20 2000 500 63.319065
20 2000 1000 31.661344
20 2000 2000 23.931179
20 2000 5000 19.478216
20 2000 10000 18.185418
20 2000 20000 17.289716
20 5000 100 inf
20 5000 200 inf
20 5000 500 19.581009
20 5000 1000 10.120350
20 5000 2000 7.270848
20 5000 5000 5.797211
20 5000 10000 5.495792
20 5000 20000 5.322330
20 10000 100 inf
20 10000 200 inf
20 10000 500 9.744916
20 10000 1000 4.029801
20 10000 2000 2.884998
20 10000 5000 2.125167
20 10000 10000 1.917433
20 10000 20000 1.800515
20 20000 100 inf
20 20000 200 inf
20 20000 500 8.022823
20 20000 1000 2.588569
20 20000 2000 1.622733
20 20000 5000 0.956300
20 20000 10000 0.832191
20 20000 20000 0.746453
20 50000 100 inf
20 50000 200 inf
20 50000 500 7.001345
20 50000 1000 2.299288
20 50000 2000 1.226201
20 50000 5000 0.645198
20 50000 10000 0.419057
20 50000 20000 0.325902


==> auto_res_cov_time.txt <==
n rho time
5 0.107418 23045.905000
5 0.121831 9750.594000
5 0.124767 4589.709000
5 0.127713 893.967000
5 0.131684 448.951000
5 0.152671 224.676000
5 0.173661 114.422000
5 0.214823 56.059000
5 0.288620 9.159000
5 0.380887 5.797000
5 0.422939 4.599000
5 0.451999 1.228000
5 0.887863 1.039000
5 0.942567 0.554000
5 1.406766 0.261000
10 0.311053 6192.414000
10 0.345070 1232.412000
10 0.361611 616.077000
10 0.529542 308.547000
10 0.536615 155.049000
10 0.904957 123.665000
10 0.939065 62.082000
10 1.035175 15.567000
10 1.231891 12.023000
10 1.248673 6.056000
10 1.473549 1.531000
10 5.857610 1.234000
10 9.618201 0.627000
10 43.698970 0.331000
15 0.563930 16995.113000
15 0.592075 4232.470000
15 0.872297 2119.378000
15 1.059447 1689.078000
15 1.104186 422.762000
15 1.158942 165.589000
15 1.220176 81.705000
15 1.488439 41.205000
15 1.691465 20.635000
15 1.965238 16.536000
15 2.640358 8.347000
15 5.394096 4.186000
15 22.044221 2.117000
15 97.914210 1.674000
15 152.719108 0.871000
20 0.815163 11340.662000
20 1.089566 245.463000
20 1.134422 113.908000
20 1.295038 56.849000
20 1.763027 29.443000
20 2.966283 24.698000
20 5.539647 11.306000
20 15.571329 5.674000
20 72.091135 2.815000


==> auto_res_cube_cov.txt <==
n ell S norm
15 0 100 1.501698
15 100 100 1.200323
15 200 100 1.458772
15 500 100 1.496684
15 1000 100 1.170147
15 0 200 0.779044
15 100 200 0.681085
15 200 200 0.863148
15 500 200 0.568675
15 1000 200 0.883736
15 0 500 0.264214
15 100 500 0.393953
15 200 500 0.458101
15 500 500 0.391235
15 1000 500 0.387072
15 0 1000 0.213792
15 100 1000 0.298412
15 200 1000 0.272121
15 500 1000 0.182437
15 1000 1000 0.223803
15 0 2000 0.209500
15 100 2000 0.152381
15 200 2000 0.153216
15 500 2000 0.178202
15 1000 2000 0.188615
15 0 5000 0.091879
15 100 5000 0.115292
15 200 5000 0.105600
15 500 5000 0.118338
15 1000 5000 0.094326
15 0 10000 0.054294
15 100 10000 0.082675
15 200 10000 0.081828
15 500 10000 0.065610
15 1000 10000 0.076268
15 0 20000 0.044363
15 100 20000 0.056968
15 200 20000 0.054455
15 500 20000 0.056780
15 1000 20000 0.058256
55 0 100 12.578866
55 100 100 18.878309
55 200 100 11.814214
55 500 100 12.326330
55 1000 100 13.704623
55 0 200 3.086581
55 100 200 3.221581
55 200 200 2.881410
55 500 200 3.543017
55 1000 200 2.945684
55 0 500 1.170845
55 100 500 1.459763
55 200 500 1.258475
55 500 500 1.209355
55 1000 500 1.113150
55 0 1000 0.643187
55 100 1000 0.807794
55 200 1000 0.719847
55 500 1000 0.700804
55 1000 1000 0.667880
55 0 2000 0.405776
55 100 2000 0.552392
55 200 2000 0.465492
55 500 2000 0.397980
55 1000 2000 0.395799
55 0 5000 0.239134
55 100 5000 0.366677
55 200 5000 0.285539
55 500 5000 0.220295
55 1000 5000 0.247720
55 0 10000 0.163584
55 100 10000 0.262985
55 200 10000 0.195255
55 500 10000 0.172498
55 1000 10000 0.150967
55 0 20000 0.108408
55 100 20000 0.225951
55 200 20000 0.144906
55 500 20000 0.115144
55 1000 20000 0.117246
120 0 100 inf
120 100 100 inf
120 200 100 inf
120 500 100 inf
120 1000 100 inf
120 0 200 17.848380
120 100 200 25.082347
120 200 200 18.957473
120 500 200 15.838300
120 1000 200 17.196103
120 0 500 2.497825
120 100 500 3.888510
120 200 500 3.214127
120 500 500 2.870926
120 1000 500 2.992216
120 0 1000 1.263881
120 100 1000 1.944972
120 200 1000 1.663331
120 500 1000 1.498844
120 1000 1000 1.364284
120 0 2000 0.721833
120 100 2000 1.186171
120 200 2000 1.026797
120 500 2000 0.832176
120 1000 2000 0.765092
120 0 5000 0.372321
120 100 5000 0.813011
120 200 5000 0.636966
120 500 5000 0.496386
120 1000 5000 0.402419
120 0 10000 0.244449
120 100 10000 0.640186
120 200 10000 0.483265
120 500 10000 0.342172
120 1000 10000 0.278635
120 0 20000 0.174117
120 100 20000 0.535191
120 200 20000 0.384726
120 500 20000 0.264674
120 1000 20000 0.195558
210 0 100 inf
210 100 100 inf
210 200 100 inf
210 500 100 inf
210 1000 100 inf
210 0 200 inf
210 100 200 inf
210 200 200 inf
210 500 200 inf
210 1000 200 inf
210 0 500 6.783195
210 100 500 10.161801
210 200 500 9.209492
210 500 500 8.771140
210 1000 500 8.323645
210 0 1000 2.312613
210 100 1000 4.127618
210 200 1000 3.519736
210 500 1000 2.846577
210 1000 1000 2.641482
210 0 2000 1.193665
210 100 2000 2.222779
210 200 2000 1.950785
210 500 2000 1.629583
210 1000 2000 1.432753
210 0 5000 0.541613
210 100 5000 1.382273
210 200 5000 1.156359
210 500 5000 0.871345
210 1000 5000 0.764901
210 0 10000 0.363442
210 100 10000 1.051172
210 200 10000 0.853503
210 500 10000 0.632846
210 1000 10000 0.515485
210 0 20000 0.237713
210 100 20000 0.859181
210 200 20000 0.688373
210 500 20000 0.491791
210 1000 20000 0.376953


==> auto_res_expec.txt <==
n ell S norm
5 100 100 0.794618
5 100 200 0.745602
5 100 500 0.722978
5 100 1000 0.739507
5 100 2000 0.759997
5 100 5000 0.751070
5 100 10000 0.743931
5 100 20000 0.757249
5 200 100 0.501768
5 200 200 0.415883
5 200 500 0.337658
5 200 1000 0.406959
5 200 2000 0.382037
5 200 5000 0.383633
5 200 10000 0.381380
5 200 20000 0.382345
5 500 100 0.354048
5 500 200 0.396049
5 500 500 0.233567
5 500 1000 0.132344
5 500 2000 0.140370
5 500 5000 0.080492
5 500 10000 0.104043
5 500 20000 0.103126
5 1000 100 0.348919
5 1000 200 0.214195
5 1000 500 0.128533
5 1000 1000 0.112859
5 1000 2000 0.076096
5 1000 5000 0.065142
5 1000 10000 0.054588
5 1000 20000 0.032237
5 2000 100 0.394804
5 2000 200 0.341963
5 2000 500 0.182237
5 2000 1000 0.137707
5 2000 2000 0.065624
5 2000 5000 0.059168
5 2000 10000 0.057770
5 2000 20000 0.044199
5 5000 100 0.397700
5 5000 200 0.232989
5 5000 500 0.198417
5 5000 1000 0.127985
5 5000 2000 0.108413
5 5000 5000 0.066241
5 5000 10000 0.042497
5 5000 20000 0.052836
5 10000 100 0.318410
5 10000 200 0.248556
5 10000 500 0.139250
5 10000 1000 0.106553
5 10000 2000 0.075697
5 10000 5000 0.056363
5 10000 10000 0.066811
5 10000 20000 0.057244
5 20000 100 0.402154
5 20000 200 0.249024
5 20000 500 0.191203
5 20000 1000 0.136037
5 20000 2000 0.064388
5 20000 5000 0.072379
5 20000 10000 0.063731
5 20000 20000 0.059265
5 50000 100 0.492661
5 50000 200 0.312290
5 50000 500 0.216597
5 50000 1000 0.122107
5 50000 2000 0.078370
5 50000 5000 0.082276
5 50000 10000 0.054173
5 50000 20000 0.043052
10 100 100 17.343816
10 100 200 17.648209
10 100 500 18.077968
10 100 1000 18.093156
10 100 2000 17.757288
10 100 5000 17.941814
10 100 10000 17.928231
10 100 20000 17.952332
10 200 100 11.988888
10 200 200 12.996059
10 200 500 12.474908
10 200 1000 12.947822
10 200 2000 12.517531
10 200 5000 12.604946
10 200 10000 12.567763
10 200 20000 12.632812
10 500 100 2.334918
10 500 200 2.703990
10 500 500 2.424836
10 500 1000 2.476512
10 500 2000 2.373387
10 500 5000 2.406319
10 500 10000 2.434920
10 500 20000 2.361605
10 1000 100 1.274192
10 1000 200 1.201523
10 1000 500 1.129266
10 1000 1000 1.090288
10 1000 2000 1.034588
10 1000 5000 1.042140
10 1000 10000 1.025975
10 1000 20000 1.037577
10 2000 100 0.835933
10 2000 200 0.809485
10 2000 500 0.739306
10 2000 1000 0.706663
10 2000 2000 0.699312
10 2000 5000 0.685599
10 2000 10000 0.666705
10 2000 20000 0.674263
10 5000 100 0.690482
10 5000 200 0.659745
10 5000 500 0.439222
10 5000 1000 0.357161
10 5000 2000 0.248584
10 5000 5000 0.268706
10 5000 10000 0.281052
10 5000 20000 0.265923
10 10000 100 0.672716
10 10000 200 0.426698
10 10000 500 0.331080
10 10000 1000 0.260559
10 10000 2000 0.184296
10 10000 5000 0.149475
10 10000 10000 0.109622
10 10000 20000 0.100450
10 20000 100 0.648249
10 20000 200 0.486055
10 20000 500 0.317912
10 20000 1000 0.238581
10 20000 2000 0.152238
10 20000 5000 0.127238
10 20000 10000 0.092353
10 20000 20000 0.082995
10 50000 100 0.761090
10 50000 200 0.593931
10 50000 500 0.359882
10 50000 1000 0.257114
10 50000 2000 0.165367
10 50000 5000 0.123118
10 50000 10000 0.097784
10 50000 20000 0.080429
15 100 100 47.978281
15 100 200 48.054363
15 100 500 48.021333
15 100 1000 48.106761
15 100 2000 48.220989
15 100 5000 48.232201
15 100 10000 48.227624
15 100 20000 48.212345
15 200 100 46.346114
15 200 200 46.618471
15 200 500 46.141453
15 200 1000 45.869033
15 200 2000 46.200352
15 200 5000 46.109681
15 200 10000 46.166280
15 200 20000 46.145627
15 500 100 40.535244
15 500 200 40.248390
15 500 500 39.978859
15 500 1000 40.289802
15 500 2000 39.871476
15 500 5000 39.931045
15 500 10000 40.074005
15 500 20000 40.097147
15 1000 100 29.202998
15 1000 200 29.231059
15 1000 500 28.209398
15 1000 1000 28.623402
15 1000 2000 28.495704
15 1000 5000 28.600029
15 1000 10000 28.611204
15 1000 20000 28.576724
15 2000 100 7.433622
15 2000 200 5.632634
15 2000 500 6.565898
15 2000 1000 6.017516
15 2000 2000 6.304801
15 2000 5000 6.285084
15 2000 10000 6.332930
15 2000 20000 6.234842
15 5000 100 1.311013
15 5000 200 1.066152
15 5000 500 0.889346
15 5000 1000 0.772603
15 5000 2000 0.755467
15 5000 5000 0.736687
15 5000 10000 0.735259
15 5000 20000 0.718992
15 10000 100 1.239844
15 10000 200 0.920572
15 10000 500 0.757788
15 10000 1000 0.653755
15 10000 2000 0.686123
15 10000 5000 0.582950
15 10000 10000 0.584768
15 10000 20000 0.595564
15 20000 100 1.212399
15 20000 200 0.894740
15 20000 500 0.517801
15 20000 1000 0.440656
15 20000 2000 0.381038
15 20000 5000 0.337134
15 20000 10000 0.323136
15 20000 20000 0.302183
15 50000 100 1.124489
15 50000 200 0.754730
15 50000 500 0.502189
15 50000 1000 0.381973
15 50000 2000 0.257016
15 50000 5000 0.188470
15 50000 10000 0.145001
15 50000 20000 0.121896
20 100 100 84.498523
20 100 200 84.803719
20 100 500 84.745288
20 100 1000 84.617835
20 100 2000 84.390781
20 100 5000 84.528215
20 100 10000 84.617140
20 100 20000 84.554687
20 200 100 83.118727
20 200 200 83.493975
20 200 500 83.518902
20 200 1000 83.353217
20 200 2000 83.406990
20 200 5000 83.403592
20 200 10000 83.297583
20 200 20000 83.310289
20 500 100 80.171242
20 500 200 79.737398
20 500 500 79.795390
20 500 1000 79.918058
20 500 2000 79.818166
20 500 5000 79.933292
20 500 10000 79.869904
20 500 20000 79.972780
20 1000 100 74.589312
20 1000 200 74.332738
20 1000 500 74.604237
20 1000 1000 74.721563
20 1000 2000 74.684124
20 1000 5000 74.717411
20 1000 10000 74.647429
20 1000 20000 74.669379
20 2000 100 64.174559
20 2000 200 63.934029
20 2000 500 64.171154
20 2000 1000 63.429564
20 2000 2000 64.232961
20 2000 5000 63.893322
20 2000 10000 63.846980
20 2000 20000 63.837972
20 5000 100 24.494256
20 5000 200 24.162616
20 5000 500 24.269712
20 5000 1000 23.310492
20 5000 2000 23.567609
20 5000 5000 23.456373
20 5000 10000 23.857370
20 5000 20000 23.735299
20 10000 100 1.530233
20 10000 200 1.446713
20 10000 500 1.243201
20 10000 1000 1.081973
20 10000 2000 1.126484
20 10000 5000 1.084968
20 10000 10000 1.085594
20 10000 20000 1.083588
20 20000 100 1.489857
20 20000 200 1.060223
20 20000 500 0.713432
20 20000 1000 0.554784
20 20000 2000 0.466532
20 20000 5000 0.417329
20 20000 10000 0.393273
20 20000 20000 0.376997
20 50000 100 1.562588
20 50000 200 1.075642
20 50000 500 0.671489
20 50000 1000 0.438410
20 50000 2000 0.356502
20 50000 5000 0.222178
20 50000 10000 0.174381
20 50000 20000 0.149661


==> auto_res_kalai_vempala_dnn_cholesky_gap.txt <==
n ell S gap
5 5 20 0.139872
5 5 40 0.199753
5 5 80 0.152954
5 5 160 0.138478
5 5 320 0.155957
5 5 640 0.168541
5 5 1280 0.144407
5 5 2560 0.142485
5 10 20 0.135628
5 10 40 0.156030
5 10 80 0.087487
5 10 160 0.152915
5 10 320 0.108926
5 10 640 0.106662
5 10 1280 0.158572
5 10 2560 0.166302
5 20 20 0.132995
5 20 40 0.132912
5 20 80 0.089763
5 20 160 0.083851
5 20 320 0.110954
5 20 640 0.099159
5 20 1280 0.117442
5 20 2560 0.106593
5 40 20 0.116752
5 40 40 0.090948
5 40 80 0.101397
5 40 160 0.097711
5 40 320 0.090437
5 40 640 0.085807
5 40 1280 0.106892
5 40 2560 0.098648
5 80 20 0.089297
5 80 40 0.094612
5 80 80 0.062911
5 80 160 0.053524
5 80 320 0.069091
5 80 640 0.069214
5 80 1280 0.097975
5 80 2560 0.067357
5 160 20 0.057782
5 160 40 0.073229
5 160 80 0.044175
5 160 160 0.053109
5 160 320 0.071031
5 160 640 0.041994
5 160 1280 0.046229
5 160 2560 0.049616
5 320 20 0.105760
5 320 40 0.040427
5 320 80 0.013901
5 320 160 0.036269
5 320 320 0.020022
5 320 640 0.019863
5 320 1280 0.030661
5 320 2560 0.028700
5 640 20 0.012496
5 640 40 0.007505
5 640 80 0.011502
5 640 160 0.003079
5 640 320 0.016116
5 640 640 0.013772
5 640 1280 0.007612
5 640 2560 0.005026
5 1280 20 0.010947
5 1280 40 0.017161
5 1280 80 0.003625
5 1280 160 0.002434
5 1280 320 0.009504
5 1280 640 0.006031
5 1280 1280 0.002929
5 1280 2560 0.003861
10 5 80 0.076412
10 5 160 0.067430
10 5 320 0.077783
10 5 640 0.086252
10 5 1280 0.074392
10 5 2560 0.072907
10 10 80 0.074099
10 10 160 0.069133
10 10 320 0.066280
10 10 640 0.063555
10 10 1280 0.064413
10 10 2560 0.062695
10 20 80 0.070384
10 20 160 0.062366
10 20 320 0.061906
10 20 640 0.064695
10 20 1280 0.062631
10 20 2560 0.054581
10 40 80 0.064278
10 40 160 0.061270
10 40 320 0.057587
10 40 640 0.055423
10 40 1280 0.053593
10 40 2560 0.054798
10 80 80 0.052892
10 80 160 0.051279
10 80 320 0.062540
10 80 640 0.057274
10 80 1280 0.042758
10 80 2560 0.039378
10 160 80 0.051357
10 160 160 0.037350
10 160 320 0.039647
10 160 640 0.034563
10 160 1280 0.042051
10 160 2560 0.032402
10 320 80 0.044492
10 320 160 0.033742
10 320 320 0.032456
10 320 640 0.023800
10 320 1280 0.029353
10 320 2560 0.029558
10 640 80 0.019486
10 640 160 0.023333
10 640 320 0.021401
10 640 640 0.022345
10 640 1280 0.013918
10 640 2560 0.021591
10 1280 80 0.029370
10 1280 160 0.019541
10 1280 320 0.011708
10 1280 640 0.009658
10 1280 1280 0.015820
10 1280 2560 0.014716
15 5 160 0.116515
15 5 320 0.116073
15 5 640 0.115077
15 5 1280 0.114388
15 5 2560 0.109793
15 10 160 0.105855
15 10 320 0.113518
15 10 640 0.115152
15 10 1280 0.106173
15 10 2560 0.107153
15 20 160 0.109899
15 20 320 0.097015
15 20 640 0.097610
15 20 1280 0.099155
15 20 2560 0.098771
15 40 160 0.099984
15 40 320 0.096827
15 40 640 0.094469
15 40 1280 0.093368
15 40 2560 0.095730
15 80 160 0.094005
15 80 320 0.084933
15 80 640 0.091601
15 80 1280 0.083746
15 80 2560 0.089546
15 160 160 0.084281
15 160 320 0.085422
15 160 640 0.084082
15 160 1280 0.078772
15 160 2560 0.080220
15 320 160 0.082443
15 320 320 0.080434
15 320 640 0.073121
15 320 1280 0.069271
15 320 2560 0.070852
15 640 160 0.074412
15 640 320 0.063443
15 640 640 0.069125
15 640 1280 0.062962
15 640 2560 0.058771
15 1280 160 0.071425
15 1280 320 0.065422
15 1280 640 0.055786
15 1280 1280 0.053290
15 1280 2560 0.056387
20 5 320 0.091640
20 5 640 0.091381
20 5 1280 0.091355
20 5 2560 0.091362
20 10 320 0.091134
20 10 640 0.090989
20 10 1280 0.089299
20 10 2560 0.087419
20 20 320 0.085321
20 20 640 0.085068
20 20 1280 0.084105
20 20 2560 0.081338
20 40 320 0.077772
20 40 640 0.075406
20 40 1280 0.081782
20 40 2560 0.078103
20 80 320 0.078551
20 80 640 0.074496
20 80 1280 0.077742
20 80 2560 0.075021
20 160 320 0.072080
20 160 640 0.069567
20 160 1280 0.069013
20 160 2560 0.071222
20 320 320 0.064938
20 320 640 0.062836
20 320 1280 0.066092
20 320 2560 0.064478
20 640 320 0.062554
20 640 640 0.059982
20 640 1280 0.054923
20 640 2560 0.060294
20 1280 320 0.055784
20 1280 640 0.050899
20 1280 1280 0.054110
20 1280 2560 0.055416


==> auto_res_kalai_vempala_dnn_empirical_gap.txt <==
n ell S gap
5 5 5 0.213834
5 5 10 0.201599
5 5 20 0.168784
5 5 40 0.121763
5 5 80 0.073137
5 5 160 0.000163
5 5 320 0.000100
5 5 640 0.000092
5 5 1280 0.000088
5 5 2560 0.000093
5 10 5 0.220160
5 10 10 0.191576
5 10 20 0.166067
5 10 40 0.109804
5 10 80 0.014568
5 10 160 0.000087
5 10 320 0.000080
5 10 640 0.000092
5 10 1280 0.000099
5 10 2560 0.000095
5 20 5 0.182554
5 20 10 0.156044
5 20 20 0.101337
5 20 40 0.012600
5 20 80 0.000110
5 20 160 0.000100
5 20 320 0.000102
5 20 640 0.000095
5 20 1280 0.000093
5 20 2560 0.000098
5 40 5 0.183494
5 40 10 0.189917
5 40 20 0.022367
5 40 40 0.000091
5 40 80 0.000100
5 40 160 0.000103
5 40 320 0.000101
5 40 640 0.000095
5 40 1280 0.000095
5 40 2560 0.000093
5 80 5 0.204721
5 80 10 0.131619
5 80 20 0.016653
5 80 40 0.000087
5 80 80 0.000087
5 80 160 0.000089
5 80 320 0.000094
5 80 640 0.000095
5 80 1280 0.000095
5 80 2560 0.000094
5 160 5 0.178724
5 160 10 0.104115
5 160 20 0.000095
5 160 40 0.000108
5 160 80 0.000096
5 160 160 0.000093
5 160 320 0.000098
5 160 640 0.000096
5 160 1280 0.000096
5 160 2560 0.000095
5 320 5 0.165590
5 320 10 0.163244
5 320 20 0.000089
5 320 40 0.000097
5 320 80 0.000095
5 320 160 0.000093
5 320 320 0.000097
5 320 640 0.000097
5 320 1280 0.000095
5 320 2560 0.000095
5 640 5 0.222146
5 640 10 0.094215
5 640 20 0.000091
5 640 40 0.000098
5 640 80 0.000096
5 640 160 0.000094
5 640 320 0.000091
5 640 640 0.000096
5 640 1280 0.000096
5 640 2560 0.000095
5 1280 5 0.184078
5 1280 10 0.157164
5 1280 20 0.000093
5 1280 40 0.000093
5 1280 80 0.000096
5 1280 160 0.000095
5 1280 320 0.000095
5 1280 640 0.000096
5 1280 1280 0.000095
5 1280 2560 0.000095
10 5 5 0.100909
10 5 10 0.091144
10 5 20 0.093473
10 5 40 0.092391
10 5 80 0.085653
10 5 160 0.070236
10 5 320 0.076160
10 5 640 0.060841
10 5 1280 0.034569
10 5 2560 0.024164
10 10 5 0.091957
10 10 10 0.092318
10 10 20 0.091854
10 10 40 0.086079
10 10 80 0.065811
10 10 160 0.068293
10 10 320 0.070495
10 10 640 0.048136
10 10 1280 0.036892
10 10 2560 0.000706
10 20 5 0.091223
10 20 10 0.094272
10 20 20 0.088956
10 20 40 0.079170
10 20 80 0.067113
10 20 160 0.061949
10 20 320 0.045465
10 20 640 0.018907
10 20 1280 0.002827
10 20 2560 0.000086
10 40 5 0.101496
10 40 10 0.080148
10 40 20 0.083428
10 40 40 0.076202
10 40 80 0.061618
10 40 160 0.043733
10 40 320 0.028871
10 40 640 0.000634
10 40 1280 0.000085
10 40 2560 0.000086
10 80 5 0.095898
10 80 10 0.091835
10 80 20 0.081183
10 80 40 0.057064
10 80 80 0.056244
10 80 160 0.036976
10 80 320 0.014587
10 80 640 0.000084
10 80 1280 0.000081
10 80 2560 0.000084
10 160 5 0.097740
10 160 10 0.096683
10 160 20 0.069703
10 160 40 0.059334
10 160 80 0.040163
10 160 160 0.003493
10 160 320 0.000085
10 160 640 0.000086
10 160 1280 0.000086
10 160 2560 0.000086
10 320 5 0.089881
10 320 10 0.097444
10 320 20 0.086808
10 320 40 0.060690
10 320 80 0.016042
10 320 160 0.000086
10 320 320 0.000084
10 320 640 0.000083
10 320 1280 0.000085
10 320 2560 0.000085
10 640 5 0.104459
10 640 10 0.102336
10 640 20 0.080354
10 640 40 0.045629
10 640 80 0.003747
10 640 160 0.000083
10 640 320 0.000091
10 640 640 0.000086
10 640 1280 0.000086
10 640 2560 0.000085
10 1280 5 0.091929
10 1280 10 0.078651
10 1280 20 0.075164
10 1280 40 0.056220
10 1280 80 0.000082
10 1280 160 0.000085
10 1280 320 0.000087
10 1280 640 0.000085
10 1280 1280 0.000086
10 1280 2560 0.000086
15 5 5 0.123234
15 5 10 0.119476
15 5 20 0.120911
15 5 40 0.122541
15 5 80 0.121146
15 5 160 0.116872
15 5 320 0.113022
15 5 640 0.106870
15 5 1280 0.099789
15 5 2560 0.102663
15 10 5 0.123015
15 10 10 0.123291
15 10 20 0.121908
15 10 40 0.121767
15 10 80 0.119170
15 10 160 0.116205
15 10 320 0.109871
15 10 640 0.098952
15 10 1280 0.103357
15 10 2560 0.090968
15 20 5 0.122824
15 20 10 0.120649
15 20 20 0.119308
15 20 40 0.119104
15 20 80 0.112648
15 20 160 0.108594
15 20 320 0.109234
15 20 640 0.101408
15 20 1280 0.088782
15 20 2560 0.087863
15 40 5 0.122267
15 40 10 0.122452
15 40 20 0.118580
15 40 40 0.112748
15 40 80 0.109109
15 40 160 0.105265
15 40 320 0.100502
15 40 640 0.092711
15 40 1280 0.086190
15 40 2560 0.068140
15 80 5 0.121826
15 80 10 0.122424
15 80 20 0.117716
15 80 40 0.111615
15 80 80 0.112582
15 80 160 0.098288
15 80 320 0.093875
15 80 640 0.079378
15 80 1280 0.069205
15 80 2560 0.032618
15 160 5 0.125266
15 160 10 0.119527
15 160 20 0.118683
15 160 40 0.112569
15 160 80 0.102096
15 160 160 0.094467
15 160 320 0.081035
15 160 640 0.065888
15 160 1280 0.041678
15 160 2560 0.000086
15 320 5 0.121531
15 320 10 0.122931
15 320 20 0.113886
15 320 40 0.107450
15 320 80 0.099278
15 320 160 0.083732
15 320 320 0.077496
15 320 640 0.036464
15 320 1280 0.000090
15 320 2560 0.000087
15 640 5 0.120832
15 640 10 0.112611
15 640 20 0.107215
15 640 40 0.109538
15 640 80 0.090358
15 640 160 0.078140
15 640 320 0.055757
15 640 640 0.000086
15 640 1280 0.000089
15 640 2560 0.000089
15 1280 5 0.116262
15 1280 10 0.116859
15 1280 20 0.112346
15 1280 40 0.100075
15 1280 80 0.083333
15 1280 160 0.063611
15 1280 320 0.000085
15 1280 640 0.000090
15 1280 1280 0.000091
15 1280 2560 0.000090
20 5 5 0.094692
20 5 10 0.094345
20 5 20 0.094934
20 5 40 0.094545
20 5 80 0.094931
20 5 160 0.094317
20 5 320 0.091497
20 5 640 0.089360
20 5 1280 0.087194
20 5 2560 0.086000
20 10 5 0.094291
20 10 10 0.093292
20 10 20 0.093826
20 10 40 0.093546
20 10 80 0.092719
20 10 160 0.092768
20 10 320 0.089271
20 10 640 0.084149
20 10 1280 0.080520
20 10 2560 0.081306
20 20 5 0.094883
20 20 10 0.093670
20 20 20 0.095376
20 20 40 0.092700
20 20 80 0.093476
20 20 160 0.091462
20 20 320 0.082444
20 20 640 0.083882
20 20 1280 0.082322
20 20 2560 0.076379
20 40 5 0.095240
20 40 10 0.094166
20 40 20 0.092735
20 40 40 0.091586
20 40 80 0.091946
20 40 160 0.087476
20 40 320 0.082288
20 40 640 0.081485
20 40 1280 0.078429
20 40 2560 0.071959
20 80 5 0.094654
20 80 10 0.095107
20 80 20 0.091877
20 80 40 0.092874
20 80 80 0.088836
20 80 160 0.082789
20 80 320 0.079934
20 80 640 0.077005
20 80 1280 0.074193
20 80 2560 0.064579
20 160 5 0.095320
20 160 10 0.094349
20 160 20 0.092244
20 160 40 0.089022
20 160 80 0.084592
20 160 160 0.082115
20 160 320 0.076758
20 160 640 0.074282
20 160 1280 0.061480
20 160 2560 0.060919
20 320 5 0.093328
20 320 10 0.093961
20 320 20 0.090864
20 320 40 0.088382
20 320 80 0.082036
20 320 160 0.078930
20 320 320 0.074672
20 320 640 0.061591
20 320 1280 0.060033
20 320 2560 0.050410
20 640 5 0.093671
20 640 10 0.091727
20 640 20 0.088332
20 640 40 0.084087
20 640 80 0.080332
20 640 160 0.073339
20 640 320 0.071916
20 640 640 0.059476
20 640 1280 0.045044
20 640 2560 0.013778
20 1280 5 0.091880
20 1280 10 0.093277
20 1280 20 0.090770
20 1280 40 0.085711
20 1280 80 0.075412
20 1280 160 0.068604
20 1280 320 0.061682
20 1280 640 0.047373
20 1280 1280 0.009038
20 1280 2560 0.000095


==> entropic_barrier_unit_ball_data.txt <==
1	0.275938339033690	0.221725803403150	0.184046640109916	0.156800523898304	0.136337516011796	0.120470129461109	0.107837520878075	0.0975582068671634	0.0890397063718286	0.0818706493126670
2	0.695912680647716	0.650837968549764	0.589554747052294	0.530702761663033	0.478805740312626	0.434212051181694	0.396113429477415	0.363492609632988	0.335410157226024	0.311073688869400
3	0.910320888059672	0.985851713252256	0.981977791027331	0.943448709529808	0.891716043922121	0.836863004599354	0.783482195824792	0.733512024183680	0.687611036715168	0.645831125299669
4	0.978515980060369	1.17501349442176	1.26352525458955	1.28650719534729	1.27155974923287	1.23575329580569	1.18936701094073	1.13847961277938	1.08662024636160	1.03578358642204
5	0.995459594764956	1.27361947959662	1.44494741563137	1.53866589367222	1.57851277307894	1.58224402820755	1.56252668713128	1.52813995199011	1.48505396183250	1.43727116930975
6	0.999115222548635	1.32789223791512	1.56131651007249	1.71742191103745	1.81347867435163	1.86439589788161	1.88225880243534	1.87647398635232	1.85416675750187	1.82063327831412
7	0.999837020100003	1.36098012187643	1.63911600351709	1.84525430569007	1.99123999471148	2.08844381740327	2.14702739655873	2.17564520854492	2.18142446177614	2.17009482554903
8	0.999971190988802	1.38315998391106	1.69391585102728	1.93917961809372	2.12702856882150	2.26583106353794	2.36363384560996	2.42778475703944	2.46474766954496	2.48005375402807
9	0.999995065486417	1.39911728983901	1.73438133198282	2.01036489035087	2.23267660798675	2.40744735270461	2.54089984674456	2.63902749397308	2.70738319802804	2.75096217248867
10	0.999999175538534	1.41118665468726	1.76543312792852	2.06589402819370	2.31656811490517	2.52199355175165	2.68696262600277	2.81628169965585	2.91458783341424	2.98622217945866
11	0.999999864989704	1.42065219073265	1.79000016484754	2.11030419722539	2.38449438111309	2.61598536350976	2.80848954322956	2.96584637558533	3.09187874967287	3.19028112440809
12	0.999999978255218	1.42828204736514	1.80991738144603	2.14657843127395	2.44046745710129	2.69420039879714	2.91068353777045	3.09299394114981	3.24427180109569	3.36762960432775
13	0.999999996546308	1.43456647110668	1.82638889296818	2.17673855144312	2.48730849112297	2.76013833915684	2.99753145697876	3.20197107619690	3.37604092212221	3.52235429339201
14	0.999999999457913	1.43983421559756	1.84023668702272	2.20219595747230	2.52703963563771	2.81638424954738	3.07207845011462	3.29614361921067	3.49071550487852	3.65798978642250
15	0.999999999915758	1.44431445443848	1.85204081642354	2.22396274573256	2.56113947850568	2.86487144433798	3.13666051098525	3.37816736569043	3.59116840455761	3.77751417362111
16	0.999999999986954	1.44817203094232	1.86222222223702	2.24278219861020	2.59071000200220	2.90706592771051	3.19308413567467	3.45014162120239	3.67972610716538	3.88340427737177
17	0.999999999998124	1.45152864086680	1.87109375000225	2.25921178998291	2.61658717996994	2.94409493546252	3.24276001468741	3.51373439383917	3.75827291227679	3.97770887292955
18	0.999999999999773	1.45447612701162	1.87889273356421	2.27367747130762	2.63941552952508	2.97683691523429	3.28680116676114	3.57028017451762	3.82833981289511	4.06212107072884
19	1	1.45708512756630	1.88580246913585	2.28651009776064	2.65969930715426	3.00598512637259	3.32609482647922	3.62085487234128	3.89117680275103	4.13804252278140
20	1	1.45941087478701	1.89196675900280	2.29797044705282	2.67783831566788	3.03209313798794	3.36135531704019	3.66633284923378	3.94781035464024	4.20663751825077
21	1	1.46149718538908	1.89750000000009	2.30826676932878	2.69415338830669	3.05560779925099	3.39316321681144	3.70743031663073	3.99908862591326	4.26887736346140
22	1.00000000000006	1.46337926948252	1.90249433106573	2.31756733448083	2.70890482450454	3.07689344241624	3.42199462670459	3.74473846670566	4.04571688004592	4.32557629395944
23	1	1.46508574770508	1.90702479338836	2.32600955870572	2.72230593042849	3.09624987484403	3.44824324683003	3.77874890424988	4.08828525188079	4.37742034732219
24	1.00000000000011	1.46664012567965	1.91115311909277	2.33370674744833	2.73453310458302	3.11392591571513	3.47223718932514	3.80987329694671	4.12729057229063	4.42499052818317
25	0.999999999999886	1.46806188904566	1.91493055555577	2.34075314862264	2.74573344800200	3.13012969731233	3.49425190416065	3.83845866691888	4.16315359625946	4.46878140542287
26	0.999999999999773	1.46936732843074	1.91840000000013	2.34722778903392	2.75603057577359	3.14503658865078	3.51452020830152	3.86479937801744	4.19623267191975	4.50921607698075
27	1	1.47057016907729	1.92159763313612	2.35319742186425	2.76552910446208	3.15879535187457	3.53324013634256	3.88914660209684	4.22683464622730	4.54665825269774
28	0.999999999999773	1.47168205709693	1.92455418381371	2.35871881608614	2.77431815284626	3.17153297090169	3.55058113780603	3.91171584859387	4.25522361634671	4.58142204981016
29	1	1.47271293907568	1.92729591836746	2.36384055275323	2.78247409907351	3.18335847228025	3.56668900861712	3.93269299579481	4.28162799340907	4.61377996946669
30	0.999999999999773	1.47367136138223	1.92984542211673	2.36860444757099	2.79006277147619	3.19436597374181	3.58168984518250	3.95223915472002	4.30624623722349	4.64396942230917
31	1.00000000000011	1.47456470833083	1.93222222222244	2.37304668727745	2.79714120381072	3.20463713551101	3.59569323766414	3.97049461714903	4.32925153853932	4.67219809238031
32	0.999999999999659	1.47539939330420	1.93444328824160	2.37719874473135	2.80375905237941	3.21424314580702	3.60879486640329	3.98758208019922	4.35079566321417	4.69864836710372
33	1.00000000000023	1.47618101333967	1.93652343749966	2.38108812133169	2.80995974845075	3.22324634009863	3.62107862668245	4.00360929571457	4.37101212525420	4.72348101311752
34	1.00000000000023	1.47691447506986	1.93847566574800	2.38473895357470	2.81578144173739	3.23170153021249	3.63261837810887	4.01867125941249	4.39001881945183	4.74683824039437
35	1	1.47760409804005	1.94031141868550	2.38817251186720	2.82125777775332	3.23965710192567	3.64347939326092	4.03285202951508	4.40792021653942	4.76884626789843
36	1	1.47825370000487	1.94204081632643	2.39140761324370	2.82641854208850	3.24715592657503	3.65371956385752	4.04622624536785	4.42480920230628	4.78961748124664
37	0.999999999999091	1.47886666776026	1.94367283950578	2.39446096484426	2.83129019741295	3.25423612230225	3.66339041023616	4.05886040176370	4.44076862549855	4.80925225489000
38	1	1.47944601630911	1.94521548575563	2.39734745131113	2.83589633342331	3.26093169299452	3.67253793038981	4.07081392324562	4.45587260633965	4.82784049725206
39	1	1.47999443853405	1.94667590027711	2.40008037647431	2.84025804574503	3.26727306717021	3.68120331737237	4.08214007385641	4.47018764733207	4.84546296609346
40	1.00000000000023	1.48051434710965	1.94806048652254	2.40267166763692	2.84439425650726	3.27328755457711	3.68942356818798	4.09288673078459	4.48377358004063	4.86219239250477
41	1	1.48100791003776	1.94937499999992	2.40513204897184	2.84832198680192	3.27899973474314	3.69723200275052	4.10309704494011	4.49668437517630	4.87809444486970
42	0.999999999999773	1.48147708090164	1.95062462819783	2.40747118939589	2.85205658920654	3.28443178901080	3.70465870798034	4.11281000719418	4.50896883828318	4.89322855847809
43	1.00000000000023	1.48192362474811	1.95181405895687	2.40969782914885	2.85561194706520	3.28960378536135	3.71173091928836	4.12206093550367	4.52067120931520	4.90764865192887
44	1.00000000000068	1.48234914029217	1.95294753921053	2.41181988860990	2.85900064589350	3.29453392371443	3.71847334947370	4.13088189550240	4.53183168111013	4.92140374776841
45	1	1.48275507907329	1.95402892562015	2.41384456216974	2.86223412137247	3.29923874787824	3.72490847326662	4.13930206483792	4.54248684921140	4.93453851184199
46	0.999999999999773	1.48314276200722	1.95506172839373	2.41577839949423	2.86532278758227	3.30373332936074	3.73105677434251	4.14734804983368	4.55267010336002	4.94709372341958
47	1	1.48351339376632	1.95604914934006	2.41762737612157	2.86827614844401	3.30803142728132	3.73693696040255	4.15504416152839	4.56241196919973	4.95910668617034
48	1	1.48386807528550	1.95699411498435	2.41939695499423	2.87110289492352	3.31214562790478	3.74256615105423	4.16241265704821	4.57174040743894	4.97061158839574
49	1.00000000000045	1.48420781470668	1.95789930555384	2.42109214023640	2.87381099003824	3.31608746679649	3.74796004239261	4.16947395126999	4.58068107645158	4.98163981967082
50	1.00000000000091	1.48453353693958	1.95876718034151	2.42271752430770	2.87640774344072	3.31986753603724	3.75313305159079	4.17624680292420	4.58925756341478	4.99222024987262
51	0.999999999999091	1.48484609209754	1.95959999999968	2.42427732946726	2.87889987700146	3.32349557859015	3.75809844424384	4.18274847864268	4.59749158829709	5.00237947564438
52	1	1.48514626289625	1.96039984621439	2.42577544431424	2.88129358268861	3.32698057159541	3.76286844684273	4.18899489798059	4.60540318425365	5.01214203868449
53	0.999999999999545	1.48543477121029	1.96116863905218	2.42721545610220	2.88359457371644	3.33033080004770	3.76745434634677	4.19500076187524	4.61301085765626	5.02153061945000
54	0.999999999999091	1.48571228387027	1.96190815236696	2.42860067935681	2.88580812990404	3.33355392214571	3.77186657853963	4.20077966672898	4.62033173026839	5.03056620949110
55	1.00000000000136	1.48597941781190	1.96262002743379	2.42993418130436	2.88793913796962	3.33665702739427	3.77611480662245	4.20634420595479	4.62738166588770	5.03926826505312
56	0.999999999999545	1.48623674466171	1.96330578512470	2.43121880450508	2.88999212742147	3.33964668835961	3.78020799127580	4.21170606053920	4.63417538341355	5.04765484433574
57	1.00000000000045	1.48648479482017	1.96396683673584	2.43245718704156	2.89197130258071	3.34252900687534	3.78415445324208	4.21687608000548	4.64072655795007	5.05574273028697
58	0.999999999999091	1.48672406111018	1.96460449368942	2.43365178057456	2.89388057123506	3.34530965540353	3.78796192935397	4.22186435491813	4.64704791143140	5.06354754078802
59	1	1.48695500204258	1.96521997621903	2.43480486652197	2.89572357030283	3.34799391410570	3.79163762277949	4.22668028194903	4.65315129398323	5.07108382762544
60	1.00000000000273	1.48717804477519	1.96581442114348	2.43591857057390	2.89750368889281	3.35058670412809	3.79518824818115	4.23133262238844	4.65904775713443	5.07836516559382
61	1.00000000000318	1.48739358771627	1.96638888888901	2.43699487575714	2.89922408904158	3.35309261759357	3.79862007237671	4.23582955483835	4.66474761977679	5.08540423283876
62	1	1.48760200292327	1.96694436979260	2.43803563420170	2.90088772439822	3.35551594459412	3.80193895099774	4.24017872275226	4.67026052772781	5.09221288342678
63	0.999999999999091	1.48780363824153	1.96748178980124	2.43904257775739	2.90249735711814	3.35786069761753	3.80515036164070	4.24438727742199	4.67559550757187	5.09880221300546
64	1.00000000000045	1.48799881924424	1.96800201562019	2.44001732760307	2.90405557310669	3.36013063361133	3.80825943380523	4.24846191687811	4.68076101545012	5.10518261830475
65	1	1.48818785098047	1.96850585937364	2.44096140295187	2.90556479586485	3.36232927398714	3.81127097612716	4.25240892117972	4.68576498130096	5.11136385115378
66	0.999999999998181	1.48837101957633	1.96899408283753	2.44187622892559	2.90702729901614	3.36445992277868	3.81418950099987	4.25623418445093	4.69061484908343	5.11735506754940
67	1.00000000000273	1.48854859368021	1.96946740128533	2.44276314374201	2.90844521772669	3.36652568314594	3.81701924704475	4.25994324403018	4.69531761332109	5.12316487236149
68	1	1.48872082575599	1.96992648696778	2.44362340522730	2.90982055908171	3.36852947240641	3.81976419952025	4.26354130701884	4.69987985248599	5.12880136005742
69	1	1.48888795332368	1.97037197231657	2.44445819676366	2.91115521151733	3.37047403571614	3.82242810895878	4.26703327448649	4.70430775938075	5.13427215189586
70	1	1.48905020000529	1.97080445284519	2.44526863273040	2.91245095349223	3.37236195857531	3.82501450817654	4.27042376360714	4.70860716894458	5.13958442990406
71	1.00000000000273	1.48920777656531	1.97122448979644	2.44605576342565	2.91370946135066	3.37419567828056	3.82752672781135	4.27371712788681	4.71278358368090	5.14474496800722
72	0.999999999999091	1.48936088179926	1.97163261257811	2.44682057964565	2.91493231654840	3.37597749436554	3.82996791060759	4.27691747567678	4.71684219695817	5.14976016052060
73	0.999999999999091	1.48950970336682	1.97202932098935	2.44756401681389	2.91612101227656	3.37770957819339	3.83234102440656	4.28002868718340	4.72078791436161	5.15463604832257
74	1	1.48965441858309	1.97241508725710	2.44828695880096	2.91727695952341	3.37939398176422	3.83464887419177	4.28305443005411	4.72462537333558	5.15937834286069
75	1.00000000000182	1.48979519510067	1.97279035792599	2.44899024142251	2.91840149266136	3.38103264580241	3.83689411305659	4.28599817371469	4.72835896121251	5.16399244829245
76	0.999999999997272	1.48993219157637	1.97315555555451	2.44967465567424	2.91949587456293	3.38262740717892	3.83907925236235	4.28886320258243	4.73199283182839	5.16848348178519
77	0.999999999999091	1.49006555824326	1.97351108033217	2.45034095068695	2.92056130134370	3.38418000578440	3.84120667105981	4.29165262818151	4.73553092082148	5.17285629231719
78	1	1.49019543749819	1.97385731151917	2.45098983645494	2.92159890668427	3.38569209081288	3.84327862428381	4.29436940040523	4.73897695974029	5.17711547796080
79	1.00000000000091	1.49032196436929	1.97419460881065	2.45162198636626	2.92260976588386	3.38716522661889	3.84529725132870	4.29701631783246	4.74233448909763	5.18126540186131
80	0.999999999999091	1.49044526700163	1.97452331357090	2.45223803952740	2.92359489954561	3.38860089808895	3.84726458294335	4.29959603729458	4.74560687042504	5.18531020704995
81	1	1.49056546709835	1.97484374999749	2.45283860292057	2.92455527701713	3.39000051561925	3.84918254815602	4.30211108272943	4.74879729739405	5.18925383010719
82	0.999999999999091	1.49068268031624	1.97515622618630	2.45342425339550	2.92549181957020	3.39136541972766	3.85105298055078	4.30456385341404	4.75190880619175	5.19310001384201
83	1	1.49079701661958	1.97546103509922	2.45399553950756	2.92640540334014	3.39269688533386	3.85287762407825	4.30695663148799	4.75494428506136	5.19685231904168
84	0.999999999997272	1.49090858065210	1.97575845551000	2.45455298323850	2.92729686204984	3.39399612570378	3.85465813848896	4.30929158907111	4.75790648319708	5.20051413538658
85	1.00000000000364	1.49101747203986	1.97604875283741	2.45509708160898	2.92816698955812	3.39526429614307	3.85639610433645	4.31157079478726	4.76079801902779	5.20408869160383
86	1.00000000000091	1.49112378569043	1.97633217993098	2.45562830809104	2.92901654220350	3.39650249743045	3.85809302762391	4.31379621983069	4.76362138785316	5.20757906487961
87	0.999999999999091	1.49122761207218	1.97660897782680	2.45614711405779	2.92984624098881	3.39771177895364	3.85975034418425	4.31596974365493	4.76637896901411	5.21098818960672
88	1.00000000000091	1.49132903746613	1.97687937640330	2.45665393001127	2.93065677364484	3.39889314170432	3.86136942367557	4.31809315923147	4.76907303252574	5.21431886561913
89	1.00000000000273	1.49142814420156	1.97714359504243	2.45714916678753	2.93144879649662	3.40004754104575	3.86295157338645	4.32016817796648	4.77170574528918	5.21757376573805
90	0.999999999999091	1.49152501090794	1.97740184320082	2.45763321667437	2.93222293625604	3.40117588923204	3.86449804171116	4.32219643427470	4.77427917687146	5.22075544292966
91	0.999999999995453	1.49161971266949	1.97765432098822	2.45810645443726	2.93297979165618	3.40227905786469	3.86601002144380	4.32417948986767	4.77679530488604	5.22386633692804
92	1	1.49171232127537	1.97790121966136	2.45856923827250	2.93371993502115	3.40335788010998	3.86748865283516	4.32611883774644	4.77925602006417	5.22690878042249
93	1	1.49180290536970	1.97814272211690	2.45902191076311	2.93444391368121	3.40441315278349	3.86893502644762	4.32801590592680	4.78166313096699	5.22988500484826
94	1.00000000000182	1.49189153061525	1.97837900335253	2.45946479966005	2.93515225133524	3.40544563832009	3.87035018584083	4.32987206094185	4.78401836835747	5.23279714585806
95	1	1.49197825988267	1.97861023087717	2.45989821870171	2.93584544928672	3.40645606661747	3.87173513006746	4.33168861110244	4.78632338939042	5.23564724834796
96	1.00000000000546	1.49206315336050	1.97883656509657	2.46032246837967	2.93652398768063	3.40744513673417	3.87309081601416	4.33346680958312	4.78857978143969	5.23843727124586
97	1	1.49214626874709	1.97905815972445	2.46073783658539	2.93718832655213	3.40841351852032	3.87441816061437	4.33520785728797	4.79078906574432	5.24116909198710
98	1.00000000000182	1.49222766130879	1.97927516207710	2.46114459928322	2.93783890689883	3.40936185408100	3.87571804291110	4.33691290550814	4.79295270081093	5.24384451066544
99	0.999999999996362	1.49230738407823	1.97948771345182	2.46154302113791	2.93847615164850	3.41029075929328	3.87699130596411	4.33858305853937	4.79507208562427	5.24646525401840
100	1	1.49238548791436	1.97969594938877	2.46193335606586	2.93910046658675	3.41120082500674	3.87823875873437	4.34021937593934	4.79714856261307	5.24903297909077
101	1	1.49246202163340	1.97989999999845	2.46231584777706	2.93971224117740	3.41209261841686	3.87946117771025	4.34182287487784	4.79918342051678	5.25154927669792
102	1.00000000000364	1.49253703212162	1.98009999019632	2.46269073029180	2.94031184943015	3.41296668414179	3.88065930857010	4.34339453217217	4.80117789703400	5.25401567474364
103	1	1.49261056440264	1.98029603998293	2.46305822840986	2.94089965060994	3.41382354540838	3.88183386769379	4.34493528627718	4.80313318129993	5.25643364125790
104	1.00000000000364	1.49268266175022	1.98048826468403	2.46341855816536	2.94147599000280	3.41466370504168	3.88298554356879	4.34644603916604	4.80505041624383	5.25880458731808
105	0.999999999998181	1.49275336575738	1.98067677514518	2.46377192725595	2.94204119952155	3.41548764648360	3.88411499815084	4.34792765805469	4.80693070086272	5.26112986975386
106	1	1.49282271643096	1.98086167801011	2.46411853542122	2.94259559843522	3.41629583468784	3.88522286810439	4.34938097709164	4.80877509222955	5.26341079375925
107	1.00000000000728	1.49289075226261	1.98104307582980	2.46445857483195	2.94313949390016	3.41708871700757	3.88630976603054	4.35080679890416	4.81058460752138	5.26564861531915
108	1.00000000000364	1.49295751029422	1.98122106734081	2.46479223045026	2.94367318153127	3.41786672405215	3.88737628157105	4.35220589606615	4.81236022589110	5.26784454347580
109	1	1.49302302618889	1.98139574760353	2.46511968035884	2.94419694599492	3.41863027039472	3.88842298246345	4.35357901246971	4.81410289018095	5.26999974252976
110	0.999999999998181	1.49308733429643	1.98156720814404	2.46544109607203	2.94471106143283	3.41937975536894	3.88945041558873	4.35492686474390	4.81581350863598	5.27211533406444
111	1	1.49315046771517	1.98173553718516	2.46575664286684	2.94521579200591	3.42011556374564	3.89045910787718	4.35625014333709	4.81749295644477	5.27419239892515
112	0.999999999996362	1.49321245834108	1.98190081973553	2.46606647999215	2.94571139230902	3.42083806637493	3.89144956723612	4.35754951380477	4.81914207725095	5.27623197898720
113	0.999999999998181	1.49327333691690	1.98206313775336	2.46637076103252	2.94619810782388	3.42154762084829	3.89242228340299	4.35882561793915	4.82076168453386	5.27823507895664
114	0.999999999992724	1.49333313311399	1.98222257029011	2.46666963409734	2.94667617530467	3.42224457203520	3.89337772870204	4.36007907472595	4.82235256296553	5.28020266796557
115	1.00000000000182	1.49339187553414	1.98237919360326	2.46696324207187	2.94714582316738	3.42292925266156	3.89431635887922	4.36131048140851	4.82391546966210	5.28213568118736
116	1	1.49344959178779	1.98253308128187	2.46725172285915	2.94760727186440	3.42360198388633	3.89523861379166	4.36252041445368	4.82545113540436	5.28403502121546
117	1.00000000000182	1.49350630855406	1.98268430439748	2.46753520958555	2.94806073420114	3.42426307573805	3.89614491807879	4.36370943038128	4.82696026573103	5.28590155958227
118	1	1.49356205154800	1.98283293154964	2.46781383080452	2.94850641571429	3.42491282760784	3.89703568183541	4.36487806668265	4.82844354205008	5.28773613800513
119	0.999999999992724	1.49361684564428	1.98297902901504	2.46808771071665	2.94894451491564	3.42555152871500	3.89791130123194	4.36602684258469	4.82990162266106	5.28953956966325
120	1.00000000000546	1.49367071487723	1.98312266082576	2.46835696930066	2.94937522365035	3.42617945853635	3.89877215907109	4.36715625983925	4.83133514369729	5.29131264041644
121	1	1.49372368245167	1.98326388888745	2.46862172254623	2.94979872732438	3.42679688718999	3.89961862538985	4.36826680345803	4.83274472010635	5.29305610992196
122	0.999999999998181	1.49377577083214	1.98340277304305	2.46888208257224	2.95021520521004	3.42740407586462	3.90045105794525	4.36935894236194	4.83413094644675	5.29477071273323
123	1.00000000000546	1.49382700171191	1.98353937113643	2.46913815785229	2.95062483066795	3.42800127713235	3.90126980275454	4.37043313009781	4.83549439780109	5.29645715930747
124	1.00000000000728	1.49387739611302	1.98367373917972	2.46939005323475	2.95102777140892	3.42858873535442	3.90207519453907	4.37148980544589	4.83683563051091	5.29811613700986
125	0.999999999996362	1.49392697435360	1.98380593132060	2.46963787026652	2.95142418973410	3.42916668695034	3.90286755721354	4.37252939297832	4.83815518296615	5.29974831101390
126	0.999999999994543	1.49397575608418	1.98393599999872	2.46988170717668	2.95181424268776	3.42973536080899	3.90364720430262	4.37355230368485	4.83945357630000	5.30135432522366
127	0.999999999994543	1.49402376036232	1.98406399596752	2.47012165907472	2.95219808237744	3.43029497847783	3.90441443933196	4.37455893549122	4.84073131511468	5.30293480307228
128	1.00000000000728	1.49407100562894	1.98418996837790	2.47035781808881	2.95257585603213	3.43084575453395	3.90516955629573	4.37554967373762	4.84198888806532	5.30449034836420
129	1	1.49411750973923	1.98431396483647	2.47059027341129	2.95294770632609	3.43138789682598	3.90591283991853	4.37652489172979	4.84322676852389	5.30602154609005
130	0.999999999996362	1.49416328999723	1.98443603148917	2.47081911150417	2.95331377146977	3.43192160674698	3.90664456612831	4.37748495113010	4.84444541523772	5.30752896294325
131	0.999999999996362	1.49420836318313	1.98455621301764	2.47104441614283	2.95367418540263	3.43244707945632	3.90736500230378	4.37843020255787	4.84564527272960	5.30901314836228
132	0.999999999996362	1.49425274553141	1.98467455276477	2.47126626851968	2.95402907796233	3.43296450416165	3.90807440766730	4.37936098580212	4.84682677198907	5.31047463486539
133	1	1.49429645282362	1.98479109274194	2.47148474739151	2.95437857505021	3.43347406431712	3.90877303357411	4.38027763041828	4.84799033093077	5.31191393889640
134	1.00000000000364	1.49433950033927	1.98490587371271	2.47169992909767	2.95472279876049	3.43397593783448	3.90946112375968	4.38118045595184	4.84913635486009	5.31333156133042
135	0.999999999996362	1.49438190291039	1.98501893516732	2.47191188773650	2.95506186755665	3.43447029717208	3.91013891472903	4.38206977245864	4.85026523700435	5.31472798811956
136	0.999999999989086	1.49442367491793	1.98513031550101	2.47212069515808	2.95539589632608	3.43495731012445	3.91080663592948	4.38294588078134	4.85137735890021	5.31610369077680
137	1.00000000000728	1.49446483032079	1.98524005190848	2.47232642113158	2.95572499662740	3.43543713891268	3.91146450999804	4.38380907287137	4.85247309085389	5.31745912694896
138	1	1.49450538268502	1.98534818051849	2.47252913335979	2.95604927670865	3.43590994141050	3.91211275315800	4.38465963217095	4.85355279237410	5.31879474092420
139	1.00000000001091	1.49454534515462	1.98545473640843	2.47272889756277	2.95636884169289	3.43637587077683	3.91275157529890	4.38549783387498	4.85461681247762	5.32011096410497
140	1.00000000001091	1.49458473051345	1.98555975363706	2.47292577760163	2.95668379366907	3.43683507579044	3.91338118023850	4.38632394525121	4.85566549023861	5.32140821546273
141	1.00000000000364	1.49462355117066	1.98566326530636	2.47311983548570	2.95699423178667	3.43728770095913	3.91400176602838	4.38713822591672	4.85669915491235	5.32268690202182
142	0.999999999992724	1.49466181920434	1.98576530356513	2.47331113145265	2.95730025239027	3.43773388665431	3.91461352495389	4.38794092812532	4.85771812645544	5.32394741919052
143	1	1.49469954631422	1.98586589961269	2.47349972405209	2.95760194908871	3.43817376928564	3.91521664401444	4.38873229697856	4.85872271579137	5.32519015132493
144	1.00000000000364	1.49473674387264	1.98596508386981	2.47368567019657	2.95789941287148	3.43860748142106	3.91581130488703	4.38951257076042	4.85971322515252	5.32641547191815
145	1.00000000001091	1.49477342297178	1.98606288580049	2.47386902516882	2.95819273226516	3.43903515219427	3.91639768423556	4.39028198107917	4.86068994834932	5.32762374420054
146	1.00000000001091	1.49480959437642	1.98615933413384	2.47404984277091	2.95848199307147	3.43945690663168	3.91697595380901	4.39104075315481	4.86165317106861	5.32881532126339
147	1.00000000000728	1.49484526855667	1.98625445674770	2.47422817531697	2.95876727911309	3.43987286684933	3.91754628065246	4.39178910604096	4.86260317119741	5.32999054658285
148	1	1.49488045568069	1.98634828080685	2.47440407366230	2.95904867171339	3.44028315126707	3.91810882723075	4.39252725280676	4.86354021902662	5.33114975428907
149	1	1.49491516569469	1.98644083273030	2.47457758727251	2.95932625004934	3.44068787535798	3.91866375166865	4.39325540078062	4.86446457753118	5.33229326941000
150	0.999999999981810	1.49494940818840	1.98653213818398	2.47474876447814	2.95960009106420	3.44108715131370	3.91921120776169	4.39397375165572	4.86537650264290	5.33342140833338
151	1.00000000000728	1.49498319256236	1.98662222222629	2.47491765195446	2.95987026977309	3.44148108844456	3.91975134526365	4.39468250179561	4.86627624339235	5.33453447891952
152	0.999999999996362	1.49501652796243	1.98671110916621	2.47508429545269	2.96013685918297	3.44186979307051	3.92028430992650	4.39538184231060	4.86716404231629	5.33563278093789
153	0.999999999992724	1.49504942324711	1.98679882271608	2.47524873933435	2.96039993029990	3.44225336873569	3.92081024362415	4.39607195934150	4.86804013542496	5.33671660622713
154	0.999999999992724	1.49508188711116	1.98688538595889	2.47541102690957	2.96065955230733	3.44263191628852	3.92132928454885	4.39675303407057	4.86890475271866	5.33778623898252
155	0.999999999996362	1.49511392797649	1.98697082138460	2.47557120028432	2.96091579259155	3.44300553391804	3.92184156732765	4.39742524300527	4.86975811804950	5.33884195605788
156	0.999999999996362	1.49514555405040	1.98705515088295	2.47572930050956	2.96116871681079	3.44337431732129	3.92234722302237	4.39808875810559	4.87060044956525	5.33988402701652
157	1	1.49517677334370	1.98713839578340	2.47588536757394	2.96141838889525	3.44373835967781	3.92284637938792	4.39874374685314	4.87143195980752	5.34091271474244
158	0.999999999996362	1.49520759363440	1.98722057690247	2.47603944047296	2.96166487119262	3.44409775183522	3.92333916093048	4.39939037251679	4.87225285595196	5.34192827532024
159	1.00000000000728	1.49523802253680	1.98730171446732	2.47619155715802	2.96190822444623	3.44445258226915	3.92382568891844	4.40002879423628	4.87306333974993	5.34293095808607
160	0.999999999996362	1.49526806749418	1.98738182824673	2.47634175462008	2.96214850777687	3.44480293732704	3.92430608166615	4.40065916716048	4.87386360810342	5.34392100655532
161	1.00000000000364	1.49529773566610	1.98746093750742	2.47649006899519	2.96238577893018	3.44514890115534	3.92478045444295	4.40128164236012	4.87465385279938	5.34489865782598
162	1	1.49532703413570	1.98753906101047	2.47663653547716	2.96262009425118	3.44549055571042	3.92524891971698	4.40189636741343	4.87543426095363	5.34586414321893
163	0.999999999996362	1.49535596976421	1.98761621704034	2.47678118832846	2.96285150856056	3.44582798105330	3.92571158709688	4.40250348607151	4.87620501499987	5.34681768829250
164	1.00000000001455	1.49538454923095	1.98769242350681	2.47692406109127	2.96308007545667	3.44616125517859	3.92616856353197	4.40310313861846	4.87696629294078	5.34775951310803
165	1.00000000001455	1.49541277908429	1.98776769779579	2.47706518641280	2.96330584717725	3.44649045422557	3.92661995337767	4.40369546189686	4.87771826839526	5.34868983233901
166	1	1.49544066571252	1.98784205694028	2.47720459611810	2.96352887462126	3.44681565251085	3.92706585841370	4.40428058945327	4.87846111075123	5.34960885544570
167	1.00000000000728	1.49546821532931	1.98791551748946	2.47734232132643	2.96374920752351	3.44713692244841	3.92750637802601	4.40485865152732	4.87919498536212	5.35051678681703
168	0.999999999996362	1.49549543399189	1.98798809565051	2.47747839240765	2.96396689443645	3.44745433484786	3.92794160912672	4.40542977535370	4.87992005359411	5.35141382599977
169	1	1.49552232767019	1.98805980727047	2.47761283893124	2.96418198275933	3.44776795871803	3.92837164640514	4.40599408500202	4.88063647294985	5.35230016771311
170	0.999999999996362	1.49554890209765	1.98813066783987	2.47774568983368	2.96439451870901	3.44807786148886	3.92879658227321	4.40655170176251	4.88134439720307	5.35317600210692
171	0.999999999989086	1.49557516297136	1.98820069194699	2.47787697336389	2.96460454745102	3.44838410900047	3.92921650688368	4.40710274389494	4.88204397655500	5.35404151487819
172	0.999999999989086	1.49560111576648	1.98826989501322	2.47800671710502	2.96481211307764	3.44868676552505	3.92963150842115	4.40764732701791	4.88273535758708	5.35489688728922
173	1	1.49562676590358	1.98833829097566	2.47813494797811	2.96501725869894	3.44898589384684	3.93004167289837	4.40818556395607	4.88341868355565	5.35574229649501
174	1	1.49565211861773	1.98840589395331	2.47826169226391	2.96522002633355	3.44928155526213	3.93044708437446	4.40871756501656	4.88409409438100	5.35657791545600
175	1.00000000001091	1.49567717909304	1.98847271766135	2.47838697570842	2.96542045713068	3.44957380977939	3.93084782500227	4.40924343786173	4.88476172676383	5.35740391321451
176	0.999999999996362	1.49570195233900	1.98853877551301	2.47851082338821	2.96561859125723	3.44986271583548	3.93124397502470	4.40976328782926	4.88542171421796	5.35822045488021
177	0.999999999996362	1.49572644323780	1.98860408058317	2.47863325980507	2.96581446792698	3.45014833070309	3.93163561282927	4.41027721773207	4.88607418732863	5.35902770188841
178	1.00000000000728	1.49575065661702	1.98866864567390	2.47875430902059	2.96600812552788	3.45043071027976	3.93202281510094	4.41078532810207	4.88671927363248	5.35982581198186
179	1.00000000000364	1.49577459716238	1.98873248325253	2.47887399456886	2.96619960154567	3.45070990924796	3.93240565671294	4.41128771721196	4.88735709778848	5.36061493931993
180	0.999999999996362	1.49579826945046	1.98879560562273	2.47899233911448	2.96638893263298	3.45098598098411	3.93278421095602	4.41178448111896	4.88798778177079	5.36139523467500
181	0.999999999989086	1.49582167797780	1.98885802469158	2.47910936524931	2.96657615459480	3.45125897776597	3.93315854939283	4.41227571376294	4.88861144481416	5.36216684547253
182	0.999999999996362	1.49584482690625	1.98891975215156	2.47922509479758	2.96676130254491	3.45152895068168	3.93352874204720	4.41276150698468	4.88922820330845	5.36292991579103
183	0.999999999992724	1.49586772126349	1.98898079941500	2.47933954921973	2.96694441071668	3.45179594965521	3.93389485742591	4.41324195064590	4.88983817142798	5.36368458666038
184	1	1.49589036429097	1.98904117768689	2.47945274948142	2.96712551260498	3.45206002362829	3.93425696248232	4.41371713257104	4.89044146045490	5.36443099582539
185	1	1.49591276064166	1.98910089792480	2.47956471609359	2.96730464106804	3.45232122032758	3.93461512275826	4.41418713871826	4.89103817970317	5.36516927832417
186	1	1.49593491419364	1.98915997079894	2.47967546909058	2.96748182811280	3.45257958653383	3.93496940236946	4.41465205318673	4.89162843576924	5.36589956600074
187	1.00000000002183	1.49595682890504	1.98921840673574	2.47978502813203	2.96765710518957	3.45283516800555	3.93531986399466	4.41511195826024	4.89221233307762	5.36662198803242
188	0.999999999992724	1.49597850856662	1.98927621608891	2.47989341232460	2.96783050300292	3.45308800951170	3.93566656906478	4.41556693438906	4.89278997376823	5.36733667075168
189	1.00000000000728	1.49599995699100	1.98933340876829	2.48000064057851	2.96800205157342	3.45333815492631	3.93600957764284	4.41601706048095	4.89336145789275	5.36804373783525
190	0.999999999992724	1.49602117783070	1.98938999466191	2.48010673122189	2.96817178033962	3.45358564706839	3.93634894845309	4.41646241358103	4.89392688332737	5.36874331030413
191	1	1.49604217469459	1.98944598338130	2.48021170227730	2.96833971812885	3.45383052792022	3.93668473911384	4.41690306919918	4.89448634584551	5.36943550669093
192	0.999999999992724	1.49606295110425	1.98950138429063	2.48031557140348	2.96850589312089	3.45407283867098	3.93701700594829	4.41733910128824	4.89503993927792	5.37012044295261
193	0.999999999992724	1.49608351053757	1.98955620658671	2.48041835581535	2.96867033292074	3.45431261950580	3.93734580415912	4.41777058214939	4.89558775546902	5.37079823271051
194	1.00000000001455	1.49610385634878	1.98961045934993	2.48052007246588	2.96883306456584	3.45454990988947	3.93767118772666	4.41819758271595	4.89612988436420	5.37146898717765
195	1.00000000002183	1.49612399187754	1.98966415134055	2.48062073784968	2.96899411455524	3.45478474831907	3.93799320961989	4.41862017242966	4.89666641407530	5.37213281529694
196	1	1.49614392036165	1.98971729130426	2.48072036821395	2.96915350879135	3.45501717269508	3.93831192157813	4.41903841916792	4.89719743084424	5.37278982378484
197	1	1.49616364491521	1.98976988746290	2.48081897942029	2.96931127266726	3.45524721998663	3.93862737444579	4.41945238960761	4.89772301921767	5.37344011713867
198	0.999999999992724	1.49618316875421	1.98982194850396	2.48091658701742	2.96946743110311	3.45547492649348	3.93893961792492	4.41986214895587	4.89824326193775	5.37408379778935
199	1.00000000001455	1.49620249485452	1.98987348229275	2.48101320633577	2.96962200849521	3.45570032776595	3.93924870072078	4.42026776116109	4.89875824017508	5.37472096603597
200	1.00000000001455	1.49622162623564	1.98992449686921	2.48110885219649	2.96977502862865	3.45592345864134	3.93955467062187	4.42066928882559	4.89926803343406	5.37535172016214
201	0.999999999978172	1.49624056582979	1.98997499999678	2.48120353928243	2.96992651504115	3.45614435320022	3.93985757432529	4.42106679330027	4.89977271952375	5.37597615653067
202	0.999999999992724	1.49625931646005	1.99002499937342	2.48129728195636	2.97007649061561	3.45636304496293	3.94015745774959	4.42146033480822	4.90027237487811	5.37659436959802
203	0.999999999992724	1.49627788100042	1.99007450249337	2.48139009425358	2.97022497784928	3.45657956664218	3.94045436586748	4.42184997225559	4.90076707428671	5.37720645187073
204	0.999999999985448	1.49629626218666	1.99012351670535	2.48148198996205	2.97037199877377	3.45679395045590	3.94074834265484	4.42223576344259	4.90125689113484	5.37781249402906
205	1	1.49631446271087	1.99017204919801	2.48157298254955	2.97051757499867	3.45700622782169	3.94103943136724	4.42261776508531	4.90174189728714	5.37841258510889
206	0.999999999985448	1.49633248522150	1.99022010708723	2.48166308537475	2.97066172778432	3.45721642964054	3.94132767432166	4.42299603265565	4.90222216327675	5.37900681226165
207	1.00000000001455	1.49635033231607	1.99026769725606	2.48175231133064	2.97080447779445	3.45742458626773	3.94161311304924	4.42337062072329	4.90269775823253	5.37959526097984
208	1.00000000000728	1.49636800666485	1.99031482647115	2.48184067317197	2.97094584545994	3.45763072739646	3.94189578828082	4.42374158262101	4.90316875000281	5.38017801514070
209	0.999999999992724	1.49638551021053	1.99036150146276	2.48192818342795	2.97108585078968	3.45783488204324	3.94217573991045	4.42410897074296	4.90363520502433	5.38075515699165
210	1	1.49640284643829	1.99040772875742	2.48201485430764	2.97122451333416	3.45803707894811	3.94245300714101	4.42447283653019	4.90409718854789	5.38132676719397
211	1	1.49642001691973	1.99045351474342	2.48210069783090	2.97136185233103	3.45823734605801	3.94272762838955	4.42483323038323	4.90455476457282	5.38189292488823
212	0.999999999992724	1.49643702437606	1.99049886570720	2.48218572582118	2.97149788671231	3.45843571082514	3.94299964132370	4.42519020170585	4.90500799576694	5.38245370763616
213	1	1.49645387091005	1.99054378783330	2.48226994981087	2.97163263478433	3.45863220026513	3.94326908297080	4.42554379907961	4.90545694378670	5.38300919168250
214	1.00000000001455	1.49647055870446	1.99058828713896	2.48235338117229	2.97176611491159	3.45882684086973	3.94353598960151	4.42589407003106	4.90590166906623	5.38355945171497
215	1.00000000002183	1.49648709034227	1.99063236962684	2.48243603103037	2.97189834484016	3.45901965854137	3.94380039679527	4.42624106132280	4.90634223086818	5.38410456104612
216	1	1.49650346780982	1.99067604111769	2.48251791031362	2.97202934200323	3.45921067884774	3.94406233951304	4.42658481879334	4.90677868732746	5.38464459167153
217	1	1.49651969326806	1.99071930726495	2.48259902976861	2.97215912362299	3.45939992671629	3.94432185202459	4.42692538739357	4.90721109561127	5.38517961422622
218	1.00000000000728	1.49653576887067	1.99076217374386	2.48267939988727	2.97228770647780	3.45958742677612	3.94457896802487	4.42726281129581	4.90763951172994	5.38570969797729
219	1.00000000001455	1.49655169661128	1.99080464607687	2.48275903104513	2.97241510716412	3.45977320309612	3.94483372053219	4.42759713392297	4.90806399073335	5.38623491104227
220	1.00000000001455	1.49656747855624	1.99084672962636	2.48283793333394	2.97254134184186	3.45995727933769	3.94508614198276	4.42792839773756	4.90848458660184	5.38675532022171
221	0.999999999992724	1.49658311672829	1.99088842976198	2.48291611677269	2.97266642649629	3.46013967873296	3.94533626407065	4.42825664454722	4.90890135238442	5.38727099109383
222	1	1.49659861304099	1.99092975164967	2.48299359108933	2.97279037677072	3.46032042406296	3.94558411871549	4.42858191537380	4.90931434016238	5.38778198802902
223	1	1.49661396942247	1.99097070042626	2.48307036591723	2.97291320795921	3.46049953774491	3.94582973560318	4.42890425055521	4.90972360106389	5.38828837433539
224	1.00000000002910	1.49662918777176	1.99101128114125	2.48314645070786	2.97303493524669	3.46067704183224	3.94607314549648	4.42922368954896	4.91012918532215	5.38879021200410
225	1.00000000000728	1.49664426992968	1.99105149870593	2.48322185467259	2.97315557338879	3.46085295779631	3.94631437797943	4.42954027128872	4.91053114218084	5.38928756227688
226	1.00000000000728	1.49665921772976	1.99109135803883	2.48329658692091	2.97327513695927	3.46102730690473	3.94655346210493	4.42985403390048	4.91092952014151	5.38978048478020
227	1.00000000000728	1.49667403294734	1.99113086381840	2.48337065642409	2.97339364021173	3.46120011009043	3.94679042636562	4.43016501489910	4.91132436676708	5.39026903853664
228	0.999999999978172	1.49668871735776	1.99117002078128	2.48344407193508	2.97351109726151	3.46137138768972	3.94702529892675	4.43047325102089	4.91171572879102	5.39075328128820
229	1	1.49670327267086	1.99120883348223	2.48351684207591	2.97362752178015	3.46154115989339	3.94725810724776	4.43077877857286	4.91210365214647	5.39123326987465
230	1	1.49671770056011	1.99124730650510	2.48358897523576	2.97374292752647	3.46170944645564	3.94748887853348	4.43108163295256	4.91248818184977	5.39170906003710
231	0.999999999992724	1.49673200270627	1.99128544424457	2.48366048003663	2.97385732755356	3.46187626673782	3.94771763931931	4.43138184923009	4.91286936242250	5.39218070668721
232	0.999999999978172	1.49674618078279	1.99132325108076	2.48373136431474	2.97397073516913	3.46204163985385	3.94794441580598	4.43167946163885	4.91324723722937	5.39264826365979
233	0.999999999512511	1.49676023636857	1.99136073124100	2.48380163613183	2.97408316310612	3.46220558459027	3.94816923368489	4.43197450388834	4.91362184919854	5.39311178392381
234	1.00000000024011	1.49677417102066	1.99139788906177	2.48387130366609	2.97419462403923	3.46236811930430	3.94839211820363	4.43226700916421	4.91399324037047	5.39357131948782
235	0.999999999978172	1.49678798631794	1.99143472858850	2.48394037444086	2.97430513044674	3.46252926214220	3.94861309418775	4.43255701005546	4.91436145205807	5.39402692153817
236	1.00000000000728	1.49680168379564	1.99147125397576	2.48400885617593	2.97441469438490	3.46268903088640	3.94883218606992	4.43284453851811	4.91472652496304	5.39447864030808
237	1.00000000000728	1.49681526496715	1.99150746910163	2.48407675636554	2.97452332806279	3.46284744308650	3.94904941784625	4.43312962606433	4.91508849904494	5.39492652528861
238	1.00000000003638	1.49682873124402	1.99154337802611	2.48414408236567	2.97463104314375	3.46300451589923	3.94926481305447	4.43341230369697	4.91544741354301	5.39537062504678
239	1	1.49684208411054	1.99157898450358	2.48421084145957	2.97473785123293	3.46316026621207	3.94947839494125	4.43369260179316	4.91580330712895	5.39581098731287
240	0.999999999985448	1.49685532502917	1.99161429246305	2.48427704074857	2.97484376381181	3.46331471077428	3.94969018625125	4.43397055025707	4.91615621771780	5.39624765911867
241	0.999999999992724	1.49686845538963	1.99164930553525	2.48434268726851	2.97494879196165	3.46346786580398	3.94990020952537	4.43424617849087	4.91650618270796	5.39668068665196
242	0.999999999985448	1.49688147655252	1.99168402746727	2.48440778788063	2.97505294686562	3.46361974742467	3.95010848662059	4.43451951550378	4.91685323880665	5.39711011529289
243	0.999999999992724	1.49689438983478	1.99171846184618	2.48447234940249	2.97515623927029	3.46377037147613	3.95031503937935	4.43479058964294	4.91719742205896	5.39753598975949
244	0.999999999978172	1.49690719664795	1.99175261224445	2.48453637849889	2.97525867994409	3.46391975352162	3.95051988911291	4.43505942895717	4.91753876805160	5.39795835388213
245	1	1.49691989828716	1.99178648209636	2.48459988174000	2.97536027921160	3.46406790881156	3.95072305668145	4.43532606097870	4.91787731171644	5.39837725102552
246	1	1.49693249596021	1.99182007495256	2.48466286549956	2.97546104757203	3.46421485238534	3.95092456279235	4.43559051271586	4.91821308743965	5.39879272355756
247	0.999999999985448	1.49694499106408	1.99185339416727	2.48472533628228	2.97556099506619	3.46436059919506	3.95112442773825	4.43585281076230	4.91854612893803	5.39920481338777
248	0.999999999992724	1.49695738474111	1.99188644295646	2.48478730009811	2.97566013174946	3.46450516358891	3.95132267152803	4.43611298149335	4.91887646955729	5.39961356164713
249	1.00000000000728	1.49696967828640	1.99191922476166	2.48484876330622	2.97575846738619	3.46464856000966	3.95151931374130	4.43637105057860	4.91920414192282	5.40001900878997
250	1	1.49698187288595	1.99195174267516	2.48490973182197	2.97585601169703	3.46479080256540	3.95171437374665	4.43662704330927	4.91952917830349	5.40042119458667
251	0.999999999970896	1.49699396974756	1.99198400002933	2.48497021170624	2.97595277417713	3.46493190507317	3.95190787050524	4.43688098470011	4.91985161034972	5.40082015828375
252	1	1.49700597000628	1.99201599974913	2.48503020873613	2.97604876416881	3.46507188123360	3.95209982278902	4.43713289937296	4.92017146924627	5.40121593843651
253	0.999999999978172	1.49701787485537	1.99204774499958	2.48508972861600	2.97614399088343	3.46521074447082	3.95229024896980	4.43738281136029	4.92048878567584	5.40160857298179
254	1.00000000000728	1.49702968538622	1.99207923885115	2.48514877708658	2.97623846344504	3.46534850793978	3.95247916723747	4.43763074457092	4.92080358979729	5.40199809924525
255	1.00000000000728	1.49704140274116	1.99211048421421	2.48520735972124	2.97633219072304	3.46548518474447	3.95266659537447	4.43787672235339	4.92111591129651	5.40238455405779
256	1	1.49705302802613	1.99214148406463	2.48526548204973	2.97642518152861	3.46562078761053	3.95285255098133	4.43812076771428	4.92142577953200	5.40276797349361
257	1	1.49706456229615	1.99217224119639	2.48532314940530	2.97651744447649	3.46575532922725	3.95303705128026	4.43836290341278	4.92173322317103	5.40314839323401
258	0.999999999970896	1.49707600662077	1.99220275862899	2.48538036715763	2.97660898811591	3.46588882194919	3.95322011336975	4.43860315166239	4.92203827064077	5.40352584834182
259	1	1.49708736209141	1.99223303885083	2.48543714045081	2.97669982082152	3.46602127799270	3.95340175388992	4.43884153456747	4.92234094980086	5.40390037329780
260	1.00000000002910	1.49709862966847	1.99226308490324	2.48549347456719	2.97678995084425	3.46615270938491	3.95358198950999	4.43907807371579	4.92264128807437	5.40427200208796
261	1.00000000002910	1.49710981041426	1.99229289940558	2.48554937451263	2.97687938623130	3.46628312801477	3.95376083625888	4.43931279038952	4.92293931264430	5.40464076818171
262	0.999999999985448	1.49712090531830	1.99232248497719	2.48560484535119	2.97696813504444	3.46641254550195	3.95393831028196	4.43954570560891	4.92323504999513	5.40500670453184
263	0.999999999985448	1.49713191535557	1.99235184428107	2.48565989194321	2.97705620519992	3.46654097334249	3.95411442722252	4.43977683999401	4.92352852648764	5.40536984357459
264	0.999999999970896	1.49714284153015	1.99238097989291	2.48571451910539	2.97714360443933	3.46666842281411	3.95428920268023	4.44000621384475	4.92381976779143	5.40573021722958
265	1.00000000001455	1.49715368477337	1.99240989435930	2.48576873162529	2.97723034034425	3.46679490509268	3.95446265186183	4.44023384733009	4.92410879948875	5.40608785705990
266	0.999999999985448	1.49716444594378	1.99243859025592	2.48582253436325	2.97731642042345	3.46692043115036	3.95463478975580	4.44045976013877	4.92439564652159	5.40644279382832
267	0.999999999956344	1.49717512611824	1.99246706995473	2.48587593178672	2.97740185215662	3.46704501178465	3.95480563129240	4.44068397162482	4.92468033367186	5.40679505829758
268	1.00000000002910	1.49718572615529	1.99249533585680	2.48592892847955	2.97748664287792	3.46716865757480	3.95497519100900	4.44090650101134	4.92496288508119	5.40714468047372
269	1	1.49719624689897	1.99252339049417	2.48598152893828	2.97757079963048	3.46729137908551	3.95514348323923	4.44112736701209	4.92524332483299	5.40749168988259
270	1	1.49720668933878	1.99255123616604	2.48603373765945	2.97765432953020	3.46741318659042	3.95531052215665	4.44134658842813	4.92552167644317	5.40783611580264
271	1.00000000001455	1.49721705421689	1.99257887515705	2.48608555886312	2.97773723970749	3.46753409031953	3.95547632178932	4.44156418347848	4.92579796320933	5.40817798690114
272	1.00000000001455	1.49722734245006	1.99260630982462	2.48613699698763	2.97781953684171	3.46765410028456	3.95564089577238	4.44178017012018	4.92607220791979	5.40851733148156
273	1.00000000001455	1.49723755494051	1.99263354242430	2.48618805623846	2.97790122787410	3.46777322620619	3.95580425763910	4.44199456616479	4.92634443318821	5.40885417749814
274	1	1.49724769240129	1.99266057509521	2.48623874076293	2.97798231933848	3.46789147800882	3.95596642089367	4.44220738919103	4.92661466117716	5.40918855238124
275	1.00000000002910	1.49725775582192	1.99268741013657	2.48628905457736	2.97806281788507	3.46800886519486	3.95612739845819	4.44241865631193	4.92688291388913	5.40952048329928
276	0.999999999956344	1.49726774593000	1.99271404958563	2.48633900187269	2.97814272994583	3.46812539723760	3.95628720340028	4.44262838450959	4.92714921289007	5.40984999691136
277	1	1.49727766346768	1.99274049569794	2.48638858663617	2.97822206196724	3.46824108345027	3.95644584849651	4.44283659067878	4.92741357933846	5.41017711946915
278	0.999999999985448	1.49728750924987	1.99276675049623	2.48643781269493	2.97830082023575	3.46835593292781	3.95660334631975	4.44304329133593	4.92767603420361	5.41050187700603
279	0.999999999985448	1.49729728401871	1.99279281610507	2.48648668405076	2.97837901090679	3.46846995488158	3.95675970923912	4.44324850257544	4.92793659828021	5.41082429497328
280	1	1.49730698866188	1.99281869450351	2.48653520438529	2.97845664009219	3.46858315804275	3.95691494952189	4.44345224054996	4.92819529176632	5.41114439863304
281	1.00000000001455	1.49731662392151	1.99284438775794	2.48658337756933	2.97853371383098	3.46869555133162	3.95706907914428	4.44365452100465	4.92845213481633	5.41146221278177
282	0.999999999403372	1.49732619040879	1.99286989778921	2.48663120734273	2.97861023808946	3.46880714329018	3.95722211006796	4.44385535968468	4.92870714717719	5.41177776182303
283	0.999999999927240	1.49733568893862	1.99289522666368	2.48667869724159	2.97868621873204	3.46891794248950	3.95737405391992	4.44405477169494	4.92896034837759	5.41209107000032
284	1.00000000052387	1.49734512019495	1.99292037609848	2.48672585093300	2.97876166144852	3.46902795752976	3.95752492229803	4.44425277240225	4.92921175769880	5.41240216106235
285	0.999999999956344	1.49735448496358	1.99294534817454	2.48677267202584	2.97883657204511	3.46913719637087	3.95767472656735	4.44444937670778	4.92946139400010	5.41271105839405
286	1.00000000001455	1.49736378389935	1.99297014462354	2.48681916401256	2.97891095597879	3.46924566756934	3.95782347793283	4.44464459923620	4.92970927592251	5.41301778513298
287	1.00000000004366	1.49737301759887	1.99299476748274	2.48686533028376	2.97898481893935	3.46935337889590	3.95797118742485	4.44483845451032	4.92995542200515	5.41332236416929
288	1	1.49738218692073	1.99301921839651	2.48691117430280	2.97905816635466	3.46946033838321	3.95811786600098	4.44503095686378	4.93019985036517	5.41362481785473
289	0.999999999985448	1.49739129243244	1.99304349922750	2.48695669938752	2.97913100347796	3.46956655394752	3.95826352441509	4.44522212041193	4.93044257903239	5.41392516841006
290	1.00000000001455	1.49740033486160	1.99306761175103	2.48700190889940	2.97920333580987	3.46967203328677	3.95840817329008	4.44541195911006	4.93068362539634	5.41422343776503
291	1.00000000002910	1.49740931479028	1.99309155764058	2.48704680609808	2.97927516844356	3.46977678399708	3.95855182301602	4.44560048663698	4.93092300712306	5.41451964729640
292	1.00000000002910	1.49741823287332	1.99311533874425	2.48709139425773	2.97934650653042	3.46988081364543	3.95869448393933	4.44578771659872	4.93116074135469	5.41481381841004
293	1.00000000002910	1.49742708980921	1.99313895666273	2.48713567641971	2.97941735526547	3.46998412962421	3.95883616618812	4.44597366222297	4.93139684498601	5.41510597210436
294	0.999999999985448	1.49743588618003	1.99316241306951	2.48717965588730	2.97948771953816	3.47008673919481	3.95897687997785	4.44615833683929	4.93163133476628	5.41539612885390
295	1	1.49744462255330	1.99318570966716	2.48722333561454	2.97955760439800	3.47018864972051	3.95911663497100	4.44634175325336	4.93186422721192	5.41568430926418
296	1	1.49745329965663	1.99320884805638	2.48726671873010	2.97962701469078	3.47028986824444	3.95925544110651	4.44652392435819	4.93209553851921	5.41597053337318
297	0.999999999985448	1.49746191801387	1.99323182983790	2.48730980827531	2.97969595524773	3.47039040172240	3.95939330787223	4.44670486279938	4.93232528478256	5.41625482105883
298	0.999999999970896	1.49747047817800	1.99325465653965	2.48735260716057	2.97976443081279	3.47049025725573	3.95953024488699	4.44688458107703	4.93255348180537	5.41653719187889
299	0.999999999985448	1.49747898087662	1.99327732982056	2.48739511833992	2.97983244605712	3.47058944148012	3.95966626150766	4.44706309140020	4.93278014523094	5.41681766517286
300	1.00000000001455	1.49748742656084	1.99329985119402	2.48743734462187	2.97990000562277	3.47068796126405	3.95980136694561	4.44724040599249	4.93300529044063	5.41709625990188
301	0.999999999985448	1.49749581582728	1.99332222220255	2.48747928901867	2.97996711410815	3.47078582324320	3.95993557028123	4.44741653687379	4.93322893259756	5.41737299508532
302	0.999999999985448	1.49750414931623	1.99334444431588	2.48752095419331	2.98003377595160	3.47088303395140	3.96006888056581	4.44759149570018	4.93345108683570	5.41764788905857
303	1.00000000001455	1.49751242747880	1.99336651901831	2.48756234307075	2.98009999560600	3.47097959996609	3.96020130677789	4.44776529428782	4.93367176780885	5.41792096022982
304	1.00000000004366	1.49752065098437	1.99338844772137	2.48760345832852	2.98016577748058	3.47107552753005	3.96033285754675	4.44793794392899	4.93389099019987	5.41819222671620
305	0.999999999956344	1.49752882018220	1.99341023198213	2.48764430252777	2.98023112586816	3.47117082303157	3.96046354160353	4.44810945626523	4.93410876834241	5.41846170632925
306	1	1.49753693577077	1.99343187312479	2.48768487856432	2.98029604520707	3.47126549269888	3.96059336737380	4.44827984225412	4.93432511662832	5.41872941653128
307	1.00000000002910	1.49754499828850	1.99345337264822	2.48772518897022	2.98036053945543	3.47135954264377	3.96072234344319	4.44844911304244	4.93454004894011	5.41899537487188
308	1	1.49755300811376	1.99347473184753	2.48776523632114	2.98042461292062	3.47145297902171	3.96085047809174	4.44861727958778	4.93475357914576	5.41925959831860
309	0.999999999985448	1.49756096588681	1.99349595211970	2.48780502326554	2.98048826967715	3.47154580772622	3.96097777930845	4.44878435255669	4.93496572088043	5.41952210392628
310	1	1.49756887207332	1.99351703483262	2.48784455221903	2.98055151379958	3.47163803467993	3.96110425560619	4.44895034270303	4.93517648783745	5.41978290838597
311	1.00000000001455	1.49757672712440	1.99353798128141	2.48788382575731	2.98061434918782	3.47172966568905	3.96122991459561	4.44911526041688	4.93538589317177	5.42004202809767
312	1.00000000001455	1.49758453157847	1.99355879277573	2.48792284631054	2.98067677996005	3.47182070660347	3.96135476429481	4.44927911608829	4.93559395008197	5.42029947930132
313	1	1.49759228604671	1.99357947074168	2.48796161639621	2.98073880988522	3.47191116305476	3.96147881257639	4.44944191994728	4.93580067146104	5.42055527825141
314	0.999999999985448	1.49759999071830	1.99360001632886	2.48800013835717	2.98080044279050	3.47200104061631	3.96160206706554	4.44960368218017	4.93600607023109	5.42080944056215
315	1.00000000002910	1.49760764630628	1.99362043083238	2.48803841446352	2.98086168259033	3.47209034494881	3.96172453548934	4.44976441252220	4.93621015903773	5.42106198210968
316	0.999999999970896	1.49761525318900	1.99364071551827	2.48807644727640	2.98092253305367	3.47217908133462	3.96184622505098	4.44992412101419	4.93641295039561	5.42131291815895
317	1	1.49762281191943	1.99366087163799	2.48811423900770	2.98098299765843	3.47226725524524	3.96196714334656	4.45008281733317	4.93661445654288	5.42156226412044
318	0.999999999985448	1.49763032284682	1.99368090039934	2.48815179188387	2.98104308024631	3.47235487215221	3.96208729775390	4.45024051101063	4.93681468964496	5.42181003490987
319	1	1.49763778643683	1.99370080296649	2.48818910827686	2.98110278442618	3.47244193713414	3.96220669528702	4.45039721163630	4.93701366186724	5.42205624544295
320	0.999999999970896	1.49764520315512	1.99372058059089	2.48822619028215	2.98116211366141	3.47252845542971	3.96232534338196	4.45055292834877	4.93721138501132	5.42230091060628
321	1.00000000002910	1.49765257348190	1.99374023436394	2.48826304024260	2.98122107167728	3.47261443226307	3.96244324871805	4.45070767065045	4.93740787067509	5.42254404464620
322	1.00000000005821	1.49765989785374	1.99375976544980	2.48829966022458	2.98127966166066	3.47269987258187	3.96256041842571	4.45086144741799	4.93760313067469	5.42278566196910
323	0.999999999985448	1.49766717653256	1.99377917542006	2.48833605242544	2.98133788724954	3.47278478143562	3.96267685937346	4.45101426789188	4.93779717628786	5.42302577677765
324	1.00000000004366	1.49767441020231	1.99379846449301	2.48837221882422	2.98139575174719	3.47286916381563	3.96279257825518	4.45116614070139	4.93799001882144	5.42326440299803
325	0.999999999970896	1.49768159905216	1.99381763450219	2.48840816174925	2.98145325854421	3.47295302452403	3.96290758192481	4.45131707483961	4.93818166950950	5.42350155446911
326	1	1.49768874363508	1.99383668640803	2.48844388313592	2.98151041079836	3.47303636850847	3.96302187691617	4.45146707887761	4.93837213917868	5.42373724470963
327	1.00000000004366	1.49769584428577	1.99385562122916	2.48847938506515	2.98156721217674	3.47311920041102	3.96313546969031	4.45161616140103	4.93856143894664	5.42397148729651
328	0.999999999985448	1.49770290152810	1.99387444007152	2.48851466945780	2.98162366541510	3.47320152494649	3.96324836665008	4.45176433090819	4.93874957937805	5.42420429544291
329	0.999999999970896	1.49770991562400	1.99389314399741	2.48854973848211	2.98167977403500	3.47328334681515	3.96336057428562	4.45191159573733	4.93893657122680	5.42443568237650
330	1	1.49771688705368	1.99391173405456	2.48858459400071	2.98173554103414	3.47336467054265	3.96347209901433	4.45205796413939	4.93912242486840	5.42466566104849
331	1.00000000002910	1.49772381606454	1.99393021117430	2.48861923780351	2.98179096957028	3.47344550072739	3.96358294693346	4.45220344440895	4.93930715072202	5.42489424419182
332	1.00000000001455	1.49773070323863	1.99394857660809	2.48865367214603	2.98184606262657	3.47352584183682	3.96369312396564	4.45234804440406	4.93949075903220	5.42512144458306
333	0.999999999956344	1.49773754877970	1.99396683122905	2.48868789865810	2.98190082346264	3.47360569822195	3.96380263652827	4.45249177214282	4.93967325981066	5.42534727462044
334	0.999999999970896	1.49774435318250	1.99398497595394	2.48872191936243	2.98195525482879	3.47368507440842	3.96391149041301	4.45263463558513	4.93985466311278	5.42557174665853
335	0.999999999985448	1.49775111675262	1.99400301196147	2.48875573596160	2.98200935976638	3.47376397452899	3.96401969154249	4.45277664241439	4.94003497883386	5.42579487306648
336	1	1.49775783998484	1.99402094009565	2.48878935044922	2.98206314131676	3.47384240305109	3.96412724589754	4.45291780021216	4.94021421676735	5.42601666574774
337	1	1.49776452311198	1.99403876136057	2.48882276454242	2.98211660218658	3.47392036399106	3.96423415910976	4.45305811686558	4.94039238643018	5.42623713667854
338	1.00000000001455	1.49777116639598	1.99405647671665	2.48885598004563	2.98216974535899	3.47399786167080	3.96434043704357	4.45319759972335	4.94056949733931	5.42645629760227
339	1.00000000001455	1.49777777038980	1.99407408706611	2.48888899871963	2.98222257377347	3.47407490007754	3.96444608521415	4.45333625609055	4.94074555902625	5.42667416024779
340	1.00000000001455	1.49778433541360	1.99409159338393	2.48892182225245	2.98227508988930	3.47415148338769	3.96455110919487	4.45347409338865	4.94092058077513	5.42689073612564
341	0.999999999970896	1.49779086170020	1.99410899655777	2.48895445246308	2.98232729670417	3.47422761564667	3.96465551474830	4.45361111874809	4.94109457163722	5.42710603638261
342	0.999999999985448	1.49779734970070	1.99412629754806	2.48898689103953	2.98237919688108	3.47430330075440	3.96475930704037	4.45374733947392	4.94126754072204	5.42732007257291
343	1.00000000016007	1.49780379961885	1.99414349718427	2.48901913969894	2.98243079314125	3.47437854253803	3.96486249157169	4.45388276260928	4.94143949722638	5.42753285546496
344	0.999999998603016	1.49781021193485	1.99416059633950	2.48905119991105	2.98248208817677	3.47445334514487	3.96496507363918	4.45401739502267	4.94161044966313	5.42774439624918
345	1.00000000034925	1.49781658688153	1.99417759601783	2.48908307355305	2.98253308449057	3.47452771216922	3.96506705846696	4.45415124374267	4.94178040724364	5.42795470582496
346	0.999999999941792	1.49782292486634	1.99419449691777	2.48911476213834	2.98258378483297	3.47460164749646	3.96516845125007	4.45428431550681	4.94194937800057	5.42816379475698
347	1.00000000004366	1.49782922610757	1.99421130007249	2.48914626734040	2.98263419166324	3.47467515488097	3.96526925727085	4.45441661721270	4.94211737102887	5.42837167372636
348	0.999999999985448	1.49783549107087	1.99422800619504	2.48917759067263	2.98268430749886	3.47474823806260	3.96536948154971	4.45454815530684	4.94228439471044	5.42857835309405
349	0.999999999970896	1.49784171988722	1.99424461621675	2.48920873364841	2.98273413488641	3.47482090059202	3.96546912896156	4.45467893651221	4.94245045728167	5.42878384330834
350	0.999999999956344	1.49784791296406	1.99426113090885	2.48923969795578	2.98278367644525	3.47489314615086	3.96556820471596	4.45480896730442	4.94261556700803	5.42898815457011
351	1.00000000002910	1.49785407060699	1.99427755101351	2.48927048518090	2.98283293451823	3.47496497840621	3.96566671352775	4.45493825415906	4.94277973219869	5.42919129690563
352	1.00000000001455	1.49786019319436	1.99429387747659	2.48930109654611	2.98288191155007	3.47503640080686	3.96576466027182	4.45506680328981	4.94294296066801	5.42939328063221
353	0.999999999985448	1.49786628082802	1.99431011102570	2.48933153385588	2.98293060988362	3.47510741685983	3.96586204976484	4.45519462117227	4.94310526076879	5.42959411532502
354	1.00000000001455	1.49787233397365	1.99432625254849	2.48936179852171	2.98297903186176	3.47517802997027	3.96595888677984	4.45532171404921	4.94326664027176	5.42979381077748
355	0.999999999970896	1.49787835293682	1.99434230261249	2.48939189189696	2.98302718003106	3.47524824352877	3.96605517603166	4.45544808795967	4.94342710674391	5.42999237681215
356	1.00000000002910	1.49788433784852	1.99435826223635	2.48942181549501	2.98307505648700	3.47531806115876	3.96615092213324	4.45557374908822	4.94358666818880	5.43018982288777
357	1.00000000001455	1.49789028905798	1.99437413195847	2.48945157075650	2.98312266363064	3.47538748593070	3.96624612966843	4.45569870325562	4.94374533220253	5.43038615850674
358	1	1.49789620697266	1.99438991278294	2.48948115910753	2.98317000370298	3.47545652133704	3.96634080301737	4.45582295654458	4.94390310630843	5.43058139293862
359	1	1.49790209179628	1.99440560536459	2.48951058190141	2.98321707895957	3.47552517043368	3.96643494689488	4.45594651493593	4.94405999781156	5.43077553535113
360	1.00000000001455	1.49790794368892	1.99442121028551	2.48953984054970	2.98326389164140	3.47559343672765	3.96652856562287	4.45606938406127	4.94421601430804	5.43096859502839
361	0.999999999985448	1.49791376299982	1.99443672837515	2.48956893642026	2.98331044374208	3.47566132320208	3.96662166346505	4.45619156971225	4.94437116307381	5.43116058100713
362	1	1.49791955015098	1.99445216049207	2.48959787092463	2.98335673785186	3.47572883310204	3.96671424491797	4.45631307763688	4.94452545134118	5.43135150212038
363	1	1.49792530524428	1.99446750707284	2.48962664535793	2.98340277568786	3.47579596952710	3.96680631433264	4.45643391355407	4.94467888602230	5.43154136724479
364	1	1.49793102859985	1.99448276904877	2.48965526105894	2.98344855953474	3.47586273554771	3.96689787578362	4.45655408274615	4.94483147455321	5.43173018505331
365	1.00000000005821	1.49793672037777	1.99449794719112	2.48968371926458	2.98349409158982	3.47592913427798	3.96698893352004	4.45667359090294	4.94498322348227	5.43191796434985
366	0.999999999970896	1.49794238104369	1.99451304189279	2.48971202134271	2.98353937367210	3.47599516870105	3.96707949166012	4.45679244335042	4.94513414005633	5.43210471355997
367	1.00000000002910	1.49794801062671	1.99452805402689	2.48974016853026	2.98358440803713	3.47606084184372	3.96716955440934	4.45691064573475	4.94528423099837	5.43229044115287
368	0.999999999970896	1.49795360956341	1.99454298420460	2.48976816213690	2.98362919670763	3.47612615663093	3.96725912566762	4.45702820306178	4.94543350313325	5.43247515551047
369	0.999999999970896	1.49795917805750	1.99455783326994	2.48979600335588	2.98367374169175	3.47619111597305	3.96734820955317	4.45714512065752	4.94558196305297	5.43265886491281
370	1.00000000005821	1.49796471625450	1.99457260148483	2.48982369361329	2.98371804485214	3.47625572278048	3.96743680993677	4.45726140390616	4.94572961717495	5.43284157730523
371	1	1.49797022447456	1.99458728995523	2.48985123386956	2.98376210816787	3.47631997984718	3.96752493086387	4.45737705787178	4.94587647248409	5.43302330118604
372	1	1.49797570300871	1.99460189917590	2.48987862546346	2.98380593379261	3.47638389017084	3.96761257620528	4.45749208750203	4.94602253520861	5.43320404432598
373	1.00000000002910	1.49798115200247	1.99461642964161	2.48990586964646	2.98384952332708	3.47644745648722	3.96769974971539	4.45760649812291	4.94616781157674	5.43338381455396
374	0.999999999970896	1.49798657171777	1.99463088213815	2.48993296755361	2.98389287892496	3.47651068138657	3.96778645511949	4.45772029442014	4.94631230822415	5.43356261998997
375	1	1.49799196244567	1.99464525718940	2.48995992034907	2.98393600230338	3.47657356789568	3.96787269640481	4.45783348145778	4.94645603117533	5.43374046811368
376	0.999999999970896	1.49799732441898	1.99465955552296	2.48998672916787	2.98397889541229	3.47663611869211	3.96795847712201	4.45794606424170	4.94659898680402	5.43391736669582
377	1	1.49800265778322	1.99467377777910	2.49001339534880	2.98402156008524	3.47669833607506	3.96804380105459	4.45805804731208	4.94674118119292	5.43409332324518
378	1	1.49800796282943	1.99468792436528	2.49003991973586	2.98406399818487	3.47676022312953	3.96812867181143	4.45816943570389	4.94688262036652	5.43426834529964
379	1.00000000002910	1.49801323973225	1.99470199609641	2.49006630358053	2.98410621139919	3.47682178227115	3.96821309285588	4.45828023407375	4.94702331034932	5.43444244039711
380	1.00000000005821	1.49801848889911	1.99471599329263	2.49009254804696	2.98414820159087	3.47688301609014	3.96829706802964	4.45839044699096	4.94716325704940	5.43461561590084
381	1	1.49802371024271	1.99472991691437	2.49011865424109	2.98418997059343	3.47694392752601	3.96838060053415	4.45850007922854	4.94730246640393	5.43478787879576
382	0.999999999970896	1.49802890425781	1.99474376736907	2.49014462326886	2.98423151992029	3.47700451858691	3.96846369418199	4.45860913523939	4.94744094405905	5.43495923661976
383	1	1.49803407091531	1.99475754497689	2.49017045603250	2.98427285140497	3.47706479200861	3.96854635217460	4.45871761965100	4.94757869603927	5.43512969615404
384	1.00000000002910	1.49803921059356	1.99477125072735	2.49019615389989	2.98431396693923	3.47712475035223	3.96862857797532	4.45882553688716	4.94771572787431	5.43529926467454
385	1	1.49804432358360	1.99478488502791	2.49022171759862	2.98435486806557	3.47718439606251	3.96871037501842	4.45893289145897	4.94785204509390	5.43546794907888
386	1	1.49804940979811	1.99479844837333	2.49024714840925	2.98439555623918	3.47724373155506	3.96879174667993	4.45903968758648	4.94798765337328	5.43563575638109
387	0.999999999912689	1.49805446981918	1.99481194125838	2.49027244723402	2.98443603352644	3.47730275907088	3.96887269624858	4.45914592986810	4.94812255830038	5.43580269315862
388	1	1.49805950353039	1.99482536446885	2.49029761514976	2.98447630126611	3.47736148137483	3.96895322678029	4.45925162240746	4.94825676531764	5.43596876636730
389	1	1.49806451133918	1.99483871829580	2.49032265323331	2.98451636120444	3.47741990044597	3.96903334202943	4.45935676951194	4.94839027975104	5.43613398249727
390	0.999999999970896	1.49806949324557	1.99485200329218	2.49034756232868	2.98455621505855	3.47747801890364	3.96911304473178	4.45946137528517	4.94852310695569	5.43629834844614
391	1.00000000002910	1.49807444962789	1.99486522021471	2.49037234360003	2.98459586402169	3.47753583901795	3.96919233817607	4.45956544418004	4.94865525228670	5.43646187061677
392	1.00000000002910	1.49807938066078	1.99487836944172	2.49039699789137	2.98463531013113	3.47759336285526	3.96927122562192	4.45966898000916	4.94878672098275	5.43662455538288
393	1	1.49808428643155	1.99489145146799	2.49042152625043	2.98467455475475	3.47765059297672	3.96934970997972	4.45977198710898	4.94891751807882	5.43678640926373
394	0.999999999970896	1.49808916734764	1.99490446690470	2.49044592966675	2.98471359923133	3.47770753139048	3.96942779465462	4.45987446932122	4.94904764881358	5.43694743854576
395	1	1.49809402332176	1.99491741607199	2.49047020904254	2.98475244542351	3.47776418051217	3.96950548229506	4.45997643083683	4.94917711836752	5.43710764974821
396	1.00000000002910	1.49809885476134	1.99493029958103	2.49049436533824	2.98479109461186	3.47782054249547	3.96958277627709	4.46007787532290	4.94930593160098	5.43726704877918
397	1.00000000005821	1.49810366172460	1.99494311807211	2.49051839945605	2.98482954836800	3.47787661946495	3.96965967930737	4.46017880702857	4.94943409354892	5.43742564204149
398	1.00000000002910	1.49810844441527	1.99495587183628	2.49054231235641	2.98486780811800	3.47793241354520	3.96973619455821	4.46027922973735	4.94956160924630	5.43758343538502
399	1	1.49811320303706	1.99496856139740	2.49056610491243	2.98490587543347	3.47798792691901	3.96981232479448	4.46037914708722	4.94968848334975	5.43774043497979
400	0.999999999970896	1.49811793779372	1.99498118733754	2.49058977802633	2.98494375176961	3.47804316171096	3.96988807304297	4.46047856312362	4.94981472077780	5.43789664682117
401	1.00000000008731	1.49812264885986	1.99499375000596	2.49061333283316	2.98498143843608	3.47809811998741	3.96996344218496	4.46057748154271	4.94994032639079	5.43805207672995
402	0.999999999970896	1.49812733646831	1.99500624992652	2.49063676979858	2.98501893685898	3.47815280378563	3.97003843475250	4.46067590604071	4.95006530481624	5.43820673070150
403	0.999999999941792	1.49813200056087	1.99501868765219	2.49066009011585	2.98505624869722	3.47820721528842	3.97011305409251	4.46077384037199	4.95018966088537	5.43836061458569
404	1.00000000011642	1.49813664160320	1.99503106359043	2.49068329459988	2.98509337482392	3.47826135644573	3.97018730238779	4.46087128802901	4.95031339913840	5.43851373379584
405	1	1.49814125968260	1.99504337800317	2.49070638394915	2.98513031721814	3.47831522929482	3.97026118307258	4.46096825273708	4.95043652417371	5.43866609438555
406	1	1.49814585482818	1.99505563179264	2.49072935921140	2.98516707681119	3.47836883578566	3.97033469827147	4.46106473819236	4.95055904047331	5.43881770162261
407	1.00000000005821	1.49815042730188	1.99506782507524	2.49075222117244	2.98520365517470	3.47842217769357	3.97040785080753	4.46116074765450	4.95068095260649	5.43896856138599
408	1	1.49815497733653	1.99507995820022	2.49077497061808	2.98524005361833	3.47847525749239	3.97048064362025	4.46125628487789	4.95080226505525	5.43911867908901
409	1.00000000005821	1.49815950501943	1.99509203180787	2.49079760839231	2.98527627327712	3.47852807657910	3.97055307924165	4.46135135329678	4.95092298227246	5.43926806005766
410	1.00000000002910	1.49816401055432	1.99510404659668	2.49082013533916	2.98531231575180	3.47858063722379	3.97062516020378	4.46144595640362	4.95104310844909	5.43941670996719
411	1.00000000002910	1.49816849405761	1.99511600233382	2.49084255230264	2.98534818211920	3.47863294096896	3.97069688909687	4.46154009739985	4.95116264803801	5.43956463376526
412	1	1.49817295576213	1.99512790003791	2.49086485995213	2.98538387371809	3.47868499005563	3.97076826862758	4.46163377980702	4.95128160525928	5.43971183733083
413	0.999999999941792	1.49817739572609	1.99513973979629	2.49088705930626	2.98541939182906	3.47873678608448	3.97083930121153	4.46172700705938	4.95139998453669	5.43985832543694
414	0.999999999941792	1.49818181415321	1.99515152219101	2.49090915106353	2.98545473796548	3.47878833115101	3.97090998932254	4.46181978230015	4.95151779003209	5.44000410343870
415	1.00000000002910	1.49818621124723	1.99516324771685	2.49093113592244	2.98548991302960	3.47883962679771	3.97098033578368	4.46191210878897	4.95163502555806	5.44014917651657
416	0.999999999941792	1.49819058709545	1.99517491651932	2.49095301461057	2.98552491833107	3.47889067506185	3.97105034274864	4.46200398990186	4.95175169577124	5.44029354982195
417	0.999999999941792	1.49819494190160	1.99518652918050	2.49097478820477	2.98555975509225	3.47894147757324	3.97112001274945	4.46209542881115	4.95186780430959	5.44043722815695
418	1.00000000002910	1.49819927581120	1.99519808602054	2.49099645696697	2.98559442471014	3.47899203610723	3.97118934817263	4.46218642871827	4.95198335550958	5.44058021690580
419	1.00000000005821	1.49820358891157	1.99520958770881	2.49101802206133	2.98562892820337	3.47904235243914	3.97125835160841	4.46227699262090	4.95209835312562	5.44072252063779
420	1.00000000002910	1.49820788149373	1.99522103421623	2.49103948409902	2.98566326670698	3.47909242837341	3.97132702521049	4.46236712392420	4.95221280137776	5.44086414444610
421	0.999999999970896	1.49821215347038	1.99523242621217	2.49106084374944	2.98569744173437	3.47914226562716	3.97139537148178	4.46245682556764	4.95232670393307	5.44100509324926
422	1.00000000005821	1.49821640527807	1.99524376404588	2.49108210185659	2.98573145410046	3.47919186571380	3.97146339277970	4.46254610060714	4.95244006498251	5.44114537187852
423	0.999999999912689	1.49822063685860	1.99525504821213	2.49110325923539	2.98576530499849	3.47924123061239	3.97153109122883	4.46263495201129	4.95255288822227	5.44128498484497
424	0.999999999912689	1.49822484832839	1.99526627891464	2.49112431638059	2.98579899573815	3.47929036180722	3.97159846924478	4.46272338298149	4.95266517734854	5.44142393712536
425	1.00000000002910	1.49822903994937	1.99527745638625	2.49114527399070	2.98583252736717	3.47933926098631	3.97166552918497	4.46281139622442	4.95277693626122	5.44156223340542
426	0.999999999970896	1.49823321183794	1.99528858126723	2.49116613299702	2.98586590102059	3.47938792983769	3.97173227308667	4.46289899494150	4.95288816888933	5.44169987831265
427	0.999999999970896	1.49823736413964	1.99529965396505	2.49118689383613	2.98589911780437	3.47943636990385	3.97179870342370	4.46298618207220	4.95299887857982	5.44183687606710
428	1.00000000005821	1.49824149702908	1.99531067465432	2.49120755729382	2.98593217879534	3.47948458264000	3.97186482220422	4.46307296017767	4.95310906943632	5.44197323176195
429	0.999999999941792	1.49824561047717	1.99532164371340	2.49122812418500	2.98596508521587	3.47953257019981	3.97193063169834	4.46315933245933	4.95321874448564	5.44210894958815
430	0.999999999970896	1.49824970471673	1.99533256169525	2.49124859512085	2.98599783793907	3.47958033345640	3.97199613408884	4.46324530174024	4.95332790800603	5.44224403396947
431	1	1.49825377986417	1.99534342892002	2.49126897062524	2.98603043830371	3.47962787459255	3.97206133144209	4.46333087061066	4.95343656316982	5.44237848962075
432	1.00000000002910	1.49825783618144	1.99535424547503	2.49128925154218	2.98606288706651	3.47967519468511	3.97212622596999	4.46341604209738	4.95354471367318	5.44251232061652
433	1	1.49826187369763	1.99536501202965	2.49130943839555	2.98609518559533	3.47972229553852	3.97219081962248	4.46350081873243	4.95365236292128	5.44264553143876
434	1	1.49826589244185	1.99537572881673	2.49132953194203	2.98612733458867	3.47976917866617	3.97225511475699	4.46358520354261	4.95375951440656	5.44277812642395
435	1.00000000002910	1.49826989273424	1.99538639595266	2.49134953282191	2.98615933538531	3.47981584531954	3.97231911323615	4.46366919885622	4.95386617170880	5.44291010967572
436	1.00000000008731	1.49827387466212	1.99539701416506	2.49136944152997	2.98619118891656	3.47986229739036	3.97238281721366	4.46375280781649	4.95397233800031	5.44304148570518
437	1.00000000002910	1.49827783813817	1.99540758351213	2.49138925893931	2.98622289611376	3.47990853589727	3.97244622837752	4.46383603272261	4.95407801703550	5.44317225838313
438	1	1.49828178359894	1.99541810443043	2.49140898539918	2.98625445805374	3.47995456270291	3.97250934923068	4.46391887645586	4.95418321175384	5.44330243210425
439	0.999999999912689	1.49828571089893	1.99542857744382	2.49142862172448	2.98628587560961	3.48000037911697	3.97257218160667	4.46400134137366	4.95428792558960	5.44343201068114
440	0.999999999941792	1.49828962038737	1.99543900249410	2.49144816867192	2.98631715000374	3.48004598659463	3.97263472736813	4.46408343029907	4.95439216203522	5.44356099845027
441	1	1.49829351200606	1.99544938013423	2.49146762647433	2.98634828199283	3.48009138650377	3.97269698861055	4.46416514573502	4.95449592417572	5.44368939928245
442	0.999999999970896	1.49829738598783	1.99545971074258	2.49148699600482	2.98637927274103	3.48013658032869	3.97275896699284	4.46424649009714	4.95459921538713	5.44381721733953
443	0.999999999941792	1.49830124253640	1.99546999443555	2.49150627784547	2.98641012300504	3.48018156937906	3.97282066481421	4.46432746609207	4.95470203860896	5.44394445646321
444	0.999999999912689	1.49830508141895	1.99548023173702	2.49152547252015	2.98644083386171	3.48022635513917	3.97288208379177	4.46440807613544	4.95480439724634	5.44407112064073
445	1.00000000002910	1.49830890318844	1.99549042287981	2.49154458052362	2.98647140624234	3.48027093886049	3.97294322570087	4.46448832264287	4.95490629420965	5.44419721362647
446	0.999999999970896	1.49831270767027	1.99550056803855	2.49156360258348	2.98650184119470	3.48031532202731	3.97300409254967	4.46456820811727	4.95500773287495	5.44432273932034
447	1	1.49831649503903	1.99551066794083	2.49158253931091	2.98653213932994	3.48035950609483	3.97306468622992	4.46464773500338	4.95510871621082	5.44444770168047
448	0.999999999970896	1.49832026558579	1.99552072235383	2.49160139114247	2.98656230192864	3.48040349213989	3.97312500845874	4.46472690571682	4.95520924718585	5.44457210425753
449	1.00000000005821	1.49832401919412	1.99553073174320	2.49162015874754	2.98659232951468	3.48044728164678	3.97318506121519	4.46480572276050	4.95530932891415	5.44469595112605
450	1	1.49832775606774	1.99554069683654	2.49163884273730	2.98662222339772	3.48049087580876	3.97324484612909	4.46488418814261	4.95540896465536	5.44481924577849
451	0.999999999970896	1.49833147629397	1.99555061731371	2.49165744366474	2.98665198413073	3.48053427605191	3.97330436506309	4.46496230456978	4.95550815682509	5.44494199196924
452	1.00000000005821	1.49833518001833	1.99556049381499	2.49167596179177	2.98668161276146	3.48057748380234	3.97336361973430	4.46504007434123	4.95560690879938	5.44506419336540
453	1	1.49833886741544	1.99557032657322	2.49169439796242	2.98671111025033	3.48062050004955	3.97342261215090	4.46511749949423	4.95570522348862	5.44518585334299
454	1.00000000008731	1.49834253842710	1.99558011582121	2.49171275267145	2.98674047729583	3.48066332601593	3.97348134356434	4.46519458258990	4.95580310365767	5.44530697574373
455	1	1.49834619331523	1.99558986193733	2.49173102650093	2.98676971485838	3.48070596327307	3.97353981612832	4.46527132557822	4.95590055218781	5.44542756411829
456	1.00000000002910	1.49834983202163	1.99559956538724	2.49174921988742	2.98679882366559	3.48074841295602	3.97359803129802	4.46534773096209	4.95599757204764	5.44554762187181
457	0.999999999970896	1.49835345472093	1.99560922576347	2.49176733335480	2.98682780493982	3.48079067622894	3.97365599102341	4.46542380109895	4.95609416571097	5.44566715261317
458	1	1.49835706164595	1.99561884423019	2.49178536742693	2.98685665897210	3.48083275425597	3.97371369678876	4.46549953776412	4.95619033652474	5.44578615992214
459	0.999999999941792	1.49836065273848	1.99562842055457	2.49180332277319	2.98688538704300	3.48087464855053	3.97377115031122	4.46557494354784	4.95628608681727	5.44590464679641
460	0.999999999941792	1.49836422826047	1.99563795505674	2.49182119968464	2.98691398967640	3.48091635986930	3.97382835313329	4.46565002022544	4.95638141952804	5.44602261710679
461	1	1.49836778818280	1.99564744802774	2.49183899883064	2.98694246794912	3.48095788969658	3.97388530711760	4.46572477035807	4.95647633730550	5.44614007393830
462	1	1.49837133262190	1.99565689972951	2.49185672079329	2.98697082241415	3.48099923937116	3.97394201383577	4.46579919583746	4.95657084300183	5.44625702084159
463	1.00000000005821	1.49837486166507	1.99566631056950	2.49187436583452	2.98699905397370	3.48104040967883	3.97399847465567	4.46587329878821	4.95666493926547	5.44637346081436
464	1.00000000005821	1.49837837542873	1.99567568066414	2.49189193468192	2.98702716358821	3.48108140198747	3.97405469135265	4.46594708130579	4.95675862842472	5.44648939746548
465	0.999999999941792	1.49838187417481	1.99568501047906	2.49190942745190	2.98705515195616	3.48112221734482	3.97411066564382	4.46602054545656	4.95685191365192	5.44660483382177
466	0.999999999941792	1.49838535772869	1.99569429995609	2.49192684522131	2.98708301965962	3.48116285714787	3.97416639880976	4.46609369345242	4.95694479712984	5.44671977334656
467	1	1.49838882638142	1.99570354950265	2.49194418796105	2.98711076771724	3.48120332226972	3.97422189253848	4.46616652715602	4.95703728147782	5.44683421915397
468	0.999999999970896	1.49839228016208	1.99571275935159	2.49196145636961	2.98713839679840	3.48124361387454	3.97427714845981	4.46623904854641	4.95712936957716	5.44694817435811
469	1	1.49839571918710	1.99572192996857	2.49197865099995	2.98716590774711	3.48128373315558	3.97433216785430	4.46631125980639	4.95722106366884	5.44706164201489
470	0.999999999941792	1.49839914348559	1.99573106132448	2.49199577208492	2.98719330108725	3.48132368118968	3.97438695261371	4.46638316276949	4.95731236643042	5.44717462558765
471	1.00000000002910	1.49840255317395	1.99574015382677	2.49201282032300	2.98722057780833	3.48136345914099	3.97444150378578	4.46645475944388	4.95740328013198	5.44728712772485
472	1.00000000002910	1.49840594842681	1.99574920776649	2.49202979617985	2.98724773863796	3.48140306770802	3.97449582320405	4.46652605172130	4.95749380759662	5.44739915183163
473	0.999999999912689	1.49840932918596	1.99575822328916	2.49204669985920	2.98727478418732	3.48144250863697	3.97454991226550	4.46659704181366	4.95758395106532	5.44751070087659
474	1.00000000002910	1.49841269565513	1.99576720056939	2.49206353205955	2.98730171538773	3.48148178245174	3.97460377233801	4.46666773152538	4.95767371301190	5.44762177756638
475	1	1.49841604803805	1.99577613984002	2.49208029315923	2.98732853276306	3.48152089028736	3.97465740496409	4.46673812234076	4.95776309599751	5.44773238536436
476	0.999999999912689	1.49841938618920	1.99578504156671	2.49209698371124	2.98735523704090	3.48155983342440	3.97471081148251	4.46680821676273	4.95785210205941	5.44784252709360
477	1.00000000002910	1.49842271028319	1.99579390586587	2.49211360397749	2.98738182909437	3.48159861276508	3.97476399352308	4.46687801633379	4.95794073372963	5.44795220546075
478	1.00000000002910	1.49842602043645	1.99580273279571	2.49213015442365	2.98740830947645	3.48163722941536	3.97481695210445	4.46694752303301	4.95802899377304	5.44806142366724
479	1.00000000005821	1.49842931676540	1.99581152285100	2.49214663560269	2.98743467908935	3.48167568424833	3.97486968914745	4.46701673837379	4.95811688396498	5.44817018439062
480	0.999999999912689	1.49843259929912	1.99582027626457	2.49216304783477	2.98746093836962	3.48171397836995	3.97492220572894	4.46708566468442	4.95820440704119	5.44827849057037
481	1	1.49843586821225	1.99582899300731	2.49217939184746	2.98748708816129	3.48175211276975	3.97497450321680	4.46715430347831	4.95829156483524	5.44838634523330
482	0.999999999970896	1.49843912338838	1.99583767357399	2.49219566755346	2.98751312907552	3.48179008840816	3.97502658289159	4.46722265644348	4.95837836014107	5.44849375094054
483	1.00000000005821	1.49844236511854	1.99584631802281	2.49221187573858	2.98753906172351	3.48182790630381	3.97507844649954	4.46729072576272	4.95846479470492	5.44860071054427
484	1	1.49844559322810	1.99585492676124	2.49222801686847	2.98756488709478	3.48186556767905	3.97513009494287	4.46735851277481	4.95855087134987	5.44870722683845
485	0.999999999912689	1.49844880829914	1.99586349967285	2.49224409114686	2.98759060553857	3.48190307305777	3.97518152990961	4.46742601948790	4.95863659173483	5.44881330267526
486	0.999999999970896	1.49845200992422	1.99587203748524	2.49226009895210	2.98761621784070	3.48194042366231	3.97523275250569	4.46749324764824	4.95872195824632	5.44891894073226
487	1.00000000005821	1.49845519839437	1.99588053990738	2.49227604098269	2.98764172461233	3.48197762033669	3.97528376415721	4.46756019882741	4.95880697318353	5.44902414368698
488	0.999999999912689	1.49845837373869	1.99588900752133	2.49229191735503	2.98766712649376	3.48201466407045	3.97533456614474	4.46762687480077	4.95889163896209	5.44912891418790
489	0.999999999941792	1.49846153607359	1.99589744021068	2.49230772882584	2.98769242432900	3.48205155608594	3.97538515966153	4.46769327716902	4.95897595712449	5.44923325476702
490	0.999999999970896	1.49846468536998	1.99590583858662	2.49232347524958	2.98771761849639	3.48208829676150	3.97543554601725	4.46775940767839	4.95905993029010	5.44933716842206
491	1.00000000011642	1.49846782197710	1.99591420235811	2.49233915752848	2.98774270949070	3.48212488761055	3.97548572660889	4.46782526816241	4.95914356026333	5.44944065753953
492	1	1.49847094563302	1.99592253225273	2.49235477583716	2.98776769856340	3.48216132904054	3.97553570251330	4.46789086004719	4.95922684943071	5.44954372468055
493	0.999999999970896	1.49847405668697	1.99593082821229	2.49237033061218	2.98779258577270	3.48219762239023	3.97558547498193	4.46795618499164	4.95930979953846	5.44964637249359
494	0.999999999970896	1.49847715490614	1.99593909052783	2.49238582205726	2.98781737190438	3.48223376827082	3.97563504570280	4.46802124474198	4.95939241274027	5.44974860362709
495	0.999999999941792	1.49848024075618	1.99594731919933	2.49240125084179	2.98784205771517	3.48226976770093	3.97568441514159	4.46808604095713	4.95947469165549	5.44985042023473
496	0.999999999912689	1.49848331426620	1.99595551454695	2.49241661740234	2.98786664361251	3.48230562146637	3.97573358516092	4.46815057491767	4.95955663739005	5.44995182534331
497	1	1.49848637508694	1.99596367732738	2.49243192156428	2.98789113023668	3.48234133055666	3.97578255669214	4.46821484863176	4.95963825262152	5.45005282110651
498	0.999999999970896	1.49848942380049	1.99597180675482	2.49244716434623	2.98791551828617	3.48237689569942	3.97583133092849	4.46827886317624	4.95971953903791	5.45015341031831
499	0.999999999912689	1.49849246002850	1.99597990349866	2.49246234580642	2.98793980825576	3.48241231808788	3.97587990885950	4.46834262067569	4.95980049888021	5.45025359495776
500	1.00000000008731	1.49849548412021	1.99598796805367	2.49247746641049	2.98796400072752	3.48244759833324	3.97592829237692	4.46840612232336	4.95988113357453	5.45035337784793
501	0.999999999970896	1.49849849613383	1.99599599995418	2.49249252636218	2.98798809639993	3.48248273716308	3.97597648188821	4.46846936971997	4.95996144579840	5.45045276108431
502	1.00000000002910	1.49850149624399	1.99600400001509	2.49250752615626	2.98801209565136	3.48251773577067	3.97602447884856	4.46853236440802	4.96004143697792	5.45055174737354
503	0.999999999941792	1.49850448415964	1.99601196812000	2.49252246620017	2.98803599938401	3.48255259465077	3.97607228450943	4.46859510784270	4.96012110917945	5.45065033898572
504	1.00000000014552	1.49850746046286	1.99601990447263	2.49253734672675	2.98805980800535	3.48258731485112	3.97611989994766	4.46865760165383	4.96020046423655	5.45074853816186
505	0.999999999941792	1.49851042489172	1.99602780918940	2.49255216808524	2.98808352183551	3.48262189715751	3.97616732609458	4.46871984712197	4.96027950421558	5.45084634737577
506	1.00000000008731	1.49851337744622	1.99603568270686	2.49256693079951	2.98810714195133	3.48265634235577	3.97621456446359	4.46878184596426	4.96035823083366	5.45094376892666
507	1	1.49851631827187	1.99604352514143	2.49258163492777	2.98813066838193	3.48269065126078	3.97626161578228	4.46884359954856	4.96043664621539	5.45104080488090
508	1	1.49851924754330	1.99605133658042	2.49259628128493	2.98815410194220	3.48272482471657	3.97630848133122	4.46890510918456	4.96051475178683	5.45113745803246
509	0.999999999970896	1.49852216528961	1.99605911705294	2.49261086969636	2.98817744333064	3.48275886359625	3.97635516224545	4.46896637650207	4.96059254949796	5.45123373024399
510	1.00000000005821	1.49852507165633	1.99606686699553	2.49262540071504	2.98820069266367	3.48279276839457	3.97640165942721	4.46902740298538	4.96067004153156	5.45132962366915
511	1.00000000002910	1.49852796646883	1.99607458661194	2.49263987480663	2.98822385081439	3.48282654036302	3.97644797409885	4.46908818979864	4.96074722919730	5.45142513970495
512	0.999999999883585	1.49853084998904	1.99608227604767	2.49265429229126	2.98824691848131	3.48286017990904	3.97649410745362	4.46914873836795	4.96082411441603	5.45152028262964
513	1	1.49853372224607	1.99608993527363	2.49266865319805	2.98826989563531	3.48289368773112	3.97654006053926	4.46920905046864	4.96090069931233	5.45161505677970
514	1	1.49853658332722	1.99609756463906	2.49268295819638	2.98829278326593	3.48292706510983	3.97658583422890	4.46926912703202	4.96097698534140	5.45170945630525
515	1	1.49853943305789	1.99610516428947	2.49269720731536	2.98831558175152	3.48296031239443	3.97663142968668	4.46932896965882	4.96105297404574	5.45180349002476
516	0.999999999941792	1.49854227207834	1.99611273442861	2.49271140125347	2.98833829176147	3.48299343028339	3.97667684790213	4.46938857980422	4.96112866757903	5.45189715808374
517	1	1.49854509986471	1.99612027528929	2.49272554001072	2.98836091323756	3.48302641988266	3.97672208969016	4.46944795851596	4.96120406739647	5.45199046301423
518	1.00000000005821	1.49854791659163	1.99612778675510	2.49273962399457	2.98838344740216	3.48305928165792	3.97676715644775	4.46950710745296	4.96127917530248	5.45208340743557
519	0.999999999941792	1.49855072260834	1.99613526929170	2.49275365367066	2.98840589460451	3.48309201636584	3.97681204928085	4.46956602775026	4.96135399292689	5.45217599312309
520	0.999999999941792	1.49855351779843	1.99614272301551	2.49276762921363	2.98842825490283	3.48312462511240	3.97685676865513	4.46962472226005	4.96142852201592	5.45226821856340
521	0.999999999941792	1.49855630216189	1.99615014798474	2.49278155091452	2.98845052940305	3.48315710801398	3.97690131596755	4.46968319022562	4.96150276431581	5.45236009021755
522	1	1.49855907575693	1.99615754425759	2.49279541894794	2.98847271816339	3.48318946629297	3.97694569214946	4.46974143153057	4.96157672139816	5.45245160983177
523	1	1.49856183875818	1.99616491253255	2.49280923389597	2.98849482188234	3.48322170035681	3.97698989807395	4.46979945036583	4.96165039471816	5.45254277822096
524	1.00000000005821	1.49856459128205	1.99617225228576	2.49282299616607	2.98851684108377	3.48325381102040	3.97703393484699	4.46985724853585	4.96172378596384	5.45263359841192
525	0.999999999883585	1.49856733309571	1.99617956421571	2.49283670558361	2.98853877605870	3.48328579944791	3.97707780339988	4.46991482283920	4.96179689711425	5.45272407023003
526	0.999999999883585	1.49857006472303	1.99618684808956	2.49285036290530	2.98856062756386	3.48331766523188	3.97712150466396	4.46997217962053	4.96186972939177	5.45281419780804
527	1.00000000005821	1.49857278598938	1.99619410431478	2.49286396813113	2.98858239571564	3.48334941006033	3.97716503962874	4.47002931835596	4.96194228454260	5.45290398260113
528	1	1.49857549666194	1.99620133289136	2.49287752190139	2.98860408121254	3.48338103416609	3.97720840928378	4.47008623962756	4.96201456402196	5.45299342606450
529	0.999999999883585	1.49857819720637	1.99620853428496	2.49289102409966	2.98862568428740	3.48341253853869	3.97725161450217	4.47014294523979	4.96208656940144	5.45308253052644
530	1	1.49858088727342	1.99621570832096	2.49290447519161	2.98864720598795	3.48344392370200	3.97729465627344	4.47019943635678	4.96215830254369	5.45317129796604
531	1.00000000011642	1.49858356750337	1.99622285505757	2.49291787558468	2.98866864619777	3.48347519017989	3.97733753512148	4.47025571402628	4.96222976472927	5.45325972995488
532	0.999999999883585	1.49858623754699	1.99622997507686	2.49293122522067	2.98869000561535	3.48350633890368	3.97738025279250	4.47031177970348	4.96230095741339	5.45334782876307
533	0.999999999941792	1.49858889746247	1.99623706826242	2.49294452462345	2.98871128470637	3.48353737033904	3.97742280946113	4.47036763408687	4.96237188228406	5.45343559607863
534	0.999999999883585	1.49859154748265	1.99624413467245	2.49295777454972	2.98873248382006	3.48356828535907	3.97746520629153	4.47042327909730	4.96244254085468	5.45352303382242
535	1.00000000011642	1.49859418743290	1.99625117483083	2.49297097447561	2.98875360353850	3.48359908460407	3.97750744415680	4.47047871508403	4.96251293428941	5.45361014362425
536	1	1.49859681754606	1.99625818850473	2.49298412486678	2.98877464409452	3.48362977069337	3.97754952422110	4.47053394408431	4.96258306485834	5.45369692792883
537	1.00000000005821	1.49859943788033	1.99626517604338	2.49299722642172	2.98879560636124	3.48366033734055	3.97759144700831	4.47058896662202	4.96265293308534	5.45378338772571
538	1.00000000005821	1.49860204849392	1.99627213750500	2.49301027896581	2.98881649028044	3.48369079269469	3.97763321344974	4.47064378415234	4.96272254100768	5.45386952551780
539	1	1.49860464944504	1.99627907300601	2.49302328302292	2.98883729637601	3.48372113448568	3.97767482459312	4.47069839743199	4.96279188996414	5.45395534276031
540	0.999999999941792	1.49860724044265	1.99628598283743	2.49303623876767	2.98885802528821	3.48375136387767	3.97771628131159	4.47075280838180	4.96286098129349	5.45404084114125
541	0.999999999941792	1.49860982218524	1.99629286676645	2.49304914631648	2.98887867748272	3.48378148116171	3.97775758418720	4.47080701746745	4.96292981656734	5.45412602287252
542	1	1.49861239426536	1.99629972572438	2.49306200642604	2.98889925301773	3.48381148686167	3.97779873351101	4.47086102567846	4.96299839502899	5.45421088940930
543	0.999999999767169	1.49861495662481	1.99630655895453	2.49307481880533	2.98891975270817	3.48384138190886	3.97783973225160	4.47091483470285	4.96306672261562	5.45429544226499
544	1	1.49861750984564	1.99631336703897	2.49308758397819	2.98894017678686	3.48387116653612	3.97788057912840	4.47096844547195	4.96313479897799	5.45437968376791
545	0.999999999941792	1.49862005346222	1.99632015038515	2.49310030235210	2.98896052577766	3.48390084155835	3.97792127594585	4.47102185874246	4.96320262498921	5.45446361519862
546	1.00000000005821	1.49862258782377	1.99632690846920	2.49311297381064	2.98898079997161	3.48393040767405	3.97796182299498	4.47107507585315	4.96327020111494	5.45454723824514
547	1.00000000005821	1.49862511287211	1.99633364210604	2.49312559881946	2.98900099983439	3.48395986563992	3.97800222155638	4.47112809790997	4.96333752933424	5.45463055494474
548	0.999999999941792	1.49862762872363	1.99634035077179	2.49313817761140	2.98902112594806	3.48398921568878	3.97804247227032	4.47118092601886	4.96340461104410	5.45471356669441
549	0.999999999941792	1.49863013526192	1.99634703499032	2.49315071076853	2.98904117813800	3.48401845822809	3.97808257589350	4.47123356099473	4.96347144787433	5.45479627506575
550	1	1.49863263277803	1.99635369476164	2.49316319770878	2.98906115745194	3.48404759424739	3.97812253172742	4.47128600423457	4.96353804087266	5.45487868209602
551	1.00000000005821	1.49863512121374	1.99636033060960	2.49317563965451	2.98908106400631	3.48407662427053	3.97816234547645	4.47133825672790	4.96360439149430	5.45496078889119
552	1.00000000005821	1.49863760045264	1.99636694212677	2.49318803608185	2.98910089838319	3.48410554905422	3.97820201283321	4.47139031894039	4.96367050119443	5.45504259789595
553	1	1.49864007078577	1.99637352983700	2.49320038792212	2.98912066081539	3.48413436854025	3.97824153653346	4.47144219267648	4.96373637113720	5.45512410992524
554	0.999999999941792	1.49864253232954	1.99638009339105	2.49321269470966	2.98914035153575	3.48416308395099	3.97828091686824	4.47149387869285	4.96380200260319	5.45520532719092
555	0.999999999941792	1.49864498490933	1.99638663348742	2.49322495714296	2.98915997124277	3.48419169592671	3.97832015482709	4.47154537762981	4.96386739739683	5.45528625109000
556	0.999999999825377	1.49864742840873	1.99639315000968	2.49323717522202	2.98917951999465	3.48422020423459	3.97835925180698	4.47159669117536	4.96393255592557	5.45536688255379
557	1.00000000005821	1.49864986340981	1.99639964272501	2.49324934964534	2.98919899883913	3.48424861003878	3.97839820757508	4.47164781979518	4.96399747970281	5.45544722425984
558	1.00000000005821	1.49865228944691	1.99640611250652	2.49326147983084	2.98921840719413	3.48427691368852	3.97843702347018	4.47169876471162	4.96406217035838	5.45552727690665
559	0.999999999825377	1.49865470692748	1.99641255894676	2.49327356700087	2.98923774622381	3.48430511576589	3.97847570019076	4.47174952697242	4.96412662905641	5.45560704288073
560	0.999999999825377	1.49865711573511	1.99641898222035	2.49328561074799	2.98925701575354	3.48433321696939	3.97851423849352	4.47180010762531	4.96419085684465	5.45568652288057
561	1.00000000011642	1.49865951586980	1.99642538261833	2.49329761130502	2.98927621642360	3.48436121782288	3.97855263878591	4.47185050719418	4.96425485500367	5.45576571923448
562	0.999999999883585	1.49866190733155	1.99643176031532	2.49330956913764	2.98929534887429	3.48438911879202	3.97859090234851	4.47190072713420	4.96431862504687	5.45584463275736
563	1	1.49866429052781	1.99643811496208	2.49332148442045	2.98931441298919	3.48441692005144	3.97862902935594	4.47195076808566	4.96438216773095	5.45592326507904
564	0.999999999941792	1.49866666499292	1.99644444731530	2.49333335703705	2.98933340923395	3.48444462288171	3.97866702108877	4.47200063103810	4.96444548486033	5.45600161788752
565	1	1.49866903125076	1.99645075690933	2.49334518756950	2.98935233795783	3.48447222687537	3.97870487754699	4.47205031709746	4.96450857695891	5.45607969257981
566	0.999999999941792	1.49867138901027	1.99645704432623	2.49335697659990	2.98937119997572	3.48449973348761	3.97874260006938	4.47209982719505	4.96457144565648	5.45615749096032
567	0.999999999941792	1.49867373856250	1.99646330950782	2.49336872366257	2.98938999522943	3.48452714306768	3.97878018958727	4.47214916214580	4.96463409409626	5.45623501396040
568	1	1.49867607973283	1.99646955245407	2.49338042928139	2.98940872348612	3.48455445526633	3.97881764615886	4.47219832299743	4.96469651797088	5.45631226332625
569	0.999999999883585	1.49867841257947	1.99647577351425	2.49339209357277	2.98942738404730	3.48458167136414	3.97885497065727	4.47224731050665	4.96475872042356	5.45638924068771
570	1.00000000011642	1.49868073727703	1.99648197286297	2.49340371711878	2.98944598360686	3.48460879205959	3.97889216354815	4.47229612566298	4.96482070867205	5.45646594720893
571	0.999999999941792	1.49868305382552	1.99648815038381	2.49341529951198	2.98946451599477	3.48463581729447	3.97892922628671	4.47234476957237	4.96488247730304	5.45654238428688
572	0.999999999883585	1.49868536199210	1.99649430596037	2.49342684127623	2.98948298266623	3.48466274765087	3.97896615893114	4.47239324287511	4.96494402957615	5.45661855343496
573	1	1.49868766259169	1.99650044011651	2.49343834287720	2.98950138461078	3.48468958388548	3.97900296241278	4.47244154632790	4.96500536642270	5.45669445593376
574	0.999999999941792	1.49868995480938	1.99650655291043	2.49344980425667	2.98951972270152	3.48471632640576	3.97903963748831	4.47248968161875	4.96506648889044	5.45677009364590
575	1	1.49869223928545	1.99651264434215	2.49346122535644	2.98953799664741	3.48474297556095	3.97907618415775	4.47253764851484	4.96512739825994	5.45684546732809
576	1.00000000005821	1.49869451555423	1.99651871452807	2.49347260716604	2.98955620685592	3.48476953193313	3.97911260387627	4.47258544882061	4.96518809400732	5.45692057843553
577	0.999999999883585	1.49869678390678	1.99652476358460	2.49348394933622	2.98957435414195	3.48479599592974	3.97914889728418	4.47263308276888	4.96524858602788	5.45699542888906
578	0.999999999941792	1.49869904440129	1.99653079180280	2.49349525186699	2.98959243821446	3.48482236865675	3.97918506461429	4.47268055140739	4.96530885703396	5.45707001979463
579	1	1.49870129697956	1.99653679912444	2.49350651551504	2.98961045971373	3.48484864959028	3.97922110662330	4.47272785578389	4.96536892658332	5.45714435225818
580	1	1.49870354216546	1.99654278578237	2.49351774022216	2.98962841898901	3.48487483989447	3.97925702400971	4.47277499642223	4.96542878687615	5.45721842756029
581	0.999999999767169	1.49870577937691	1.99654875136912	2.49352892575553	2.98964631609852	3.48490093956934	3.97929281764664	4.47282197495224	4.96548844070640	5.45729224756360
582	1.00000000005821	1.49870800890494	1.99655469687423	2.49354007322108	2.98966415168252	3.48492694954621	3.97932848788332	4.47286879114108	4.96554788888898	5.45736581296660
583	1	1.49871023069136	1.99656062148279	2.49355118232779	2.98968192597386	3.48495287005790	3.97936403536005	4.47291544632753	4.96560713264626	5.45743912545731
584	1.00000000011642	1.49871244496899	1.99656652630074	2.49356225307565	2.98969963897252	3.48497870145366	3.97939946054248	4.47296194161754	4.96566617296776	5.45751218631631
585	1	1.49871465156320	1.99657241039677	2.49357328616316	2.98971729178447	3.48500444419915	3.97943476465298	4.47300827724394	4.96572501072660	5.45758499711519
586	0.999999999941792	1.49871685064863	1.99657827452756	2.49358428106643	2.98973488382762	3.48503009916749	3.97946994792437	4.47305445477832	4.96578364726156	5.45765755826142
587	1.00000000011642	1.49871904216707	1.99658411869314	2.49359523877502	2.98975241574226	3.48505566618405	3.97950501099695	4.47310047416249	4.96584208367858	5.45772987173405
588	1	1.49872122600209	1.99658994283527	2.49360615899786	2.98976988793584	3.48508114623837	3.97953995416174	4.47314633673523	4.96590032090899	5.45780193869723
589	1	1.49872340285219	1.99659574701218	2.49361703929026	2.98978730064118	3.48510653933045	3.97957477910677	4.47319204313681	4.96595835970948	5.45787376031512
590	0.999999999941792	1.49872557213530	1.99660153180594	2.49362788809231	2.98980465414934	3.48513184644980	3.97960948536638	4.47323759458959	4.96601620136062	5.45794533786830
591	1.00000000005821	1.49872773414245	1.99660729669267	2.49363869731315	2.98982194904238	3.48515706782928	3.97964407328982	4.47328299097717	4.96607384679373	5.45801667275373
592	1.00000000011642	1.49872988858260	1.99661304213805	2.49364947032882	2.98983918491285	3.48518220311962	3.97967854485614	4.47332823363831	4.96613129734760	5.45808776590275
593	1	1.49873203586321	1.99661876820028	2.49366020632442	2.98985636280850	3.48520725377603	3.97971289959969	4.47337332367897	4.96618855308043	5.45815861836309
594	1	1.49873417598428	1.99662447487935	2.49367090640590	2.98987348278752	3.48523222020594	3.97974713850999	4.47341826139018	4.96624561573844	5.45822923234664
595	1	1.49873630842194	1.99663016252453	2.49368157028221	2.98989054473350	3.48525710188551	3.97978126199450	4.47346304787789	4.96630248619476	5.45829960808624
596	1	1.49873843434034	1.99663583084475	2.49369219824439	2.98990754975239	3.48528190044453	3.97981527051888	4.47350768331671	4.96635916526429	5.45836974709528
597	1.00000000005821	1.49874055280816	1.99664148007287	2.49370279064169	2.98992449702928	3.48530661559198	3.97984916518908	4.47355216904543	4.96641565422760	5.45843965053791
598	1	1.49874266429106	1.99664711061632	2.49371334776515	2.98994138807757	3.48533124785172	3.97988294571405	4.47359650570434	4.96647195378318	5.45850931963651
599	1.00000000005821	1.49874476849800	1.99665272183483	2.49372386909090	2.98995822219877	3.48535579734016	3.97991661360720	4.47364069375908	4.96652806457132	5.45857875578804
600	1.00000000011642	1.49874686595285	1.99665831477614	2.49373435560847	2.98997500049882	3.48538026498863	3.97995016851928	4.47368473431561	4.96658398781437	5.45864795934176
601	0.999999999941792	1.49874895630637	1.99666388897458	2.49374480691040	2.98999172227923	3.48540465114638	3.97998361219652	4.47372862789780	4.96663972496754	5.45871693268418
602	0.999999999883585	1.49875103955856	1.99666944437195	2.49375522346236	2.99000838858774	3.48542895575520	3.98001694405684	4.47377237526234	4.96669527620543	5.45878567604814
603	1.00000000005821	1.49875311594224	1.99667498172494	2.49376560555538	2.99002499983180	3.48545317986282	3.98005016491516	4.47381597739877	4.96675064304145	5.45885419117985
604	1	1.49875518551562	1.99668050016044	2.49377595284022	2.99004155566217	3.48547732346924	3.98008327576099	4.47385943430709	4.96680582570843	5.45892247813754
605	0.999999999883585	1.49875724787125	1.99668600060977	2.49378626619000	2.99005805642810	3.48550138715655	3.98011627682718	4.47390274779173	4.96686082595261	5.45899053942412
606	0.999999999883585	1.49875930388225	1.99669148272369	2.49379654508084	2.99007450265344	3.48552537133219	3.98014916869579	4.47394591779448	4.96691564377397	5.45905837550527
607	1	1.49876135308295	1.99669694708427	2.49380679026945	2.99009089462925	3.48554927605437	3.98018195206532	4.47398894518847	4.96697028074414	5.45912598742871
608	0.999999999941792	1.49876339529874	1.99670239281841	2.49381700169761	2.99010723270476	3.48557310289471	3.98021462728502	4.47403183067218	4.96702473756159	5.45919337635860
609	1	1.49876543070422	1.99670782109024	2.49382717930712	2.99012351705460	3.48559684935026	3.98024719458772	4.47407457494410	4.96707901492482	5.45926054340089
610	1.00000000005821	1.49876745970687	1.99671323160874	2.49383732368005	2.99013974779518	3.48562051891349	3.98027965554502	4.47411717870273	4.96713311428903	5.45932749001076
611	0.999999999825377	1.49876948195742	1.99671862402465	2.49384743452538	2.99015592504293	3.48564411071129	3.98031200928381	4.47415964264656	4.96718703594524	5.45939421671210
612	0.999999999941792	1.49877149751410	1.99672399903648	2.49385751236696	2.99017204955453	3.48566762526752	3.98034425737569	4.47420196782332	4.96724078082480	5.45946072484367
613	1.00000000005821	1.49877350655152	1.99672935606213	2.49386755749583	2.99018812121358	3.48569105885690	3.98037639999529	4.47424415411660	4.96729435020825	5.45952701556962
614	1	1.49877550895326	1.99673469597474	2.49387756932993	2.99020414048573	3.48571442585671	3.98040843749186	4.47428620309802	4.96734774421202	5.45959308970487
615	1	1.49877750477754	1.99674001842504	2.49388754885877	2.99022010742920	3.48573770874646	3.98044037068030	4.47432811476756	4.96740096481517	5.45965894847177
616	1	1.49877949454822	1.99674532358767	2.49389749573311	2.99023602221860	3.48576091777068	3.98047220002627	4.47436988988193	4.96745401178487	5.45972459285986
617	0.999999999941792	1.49878147710115	1.99675061140442	2.49390741030220	2.99025188590167	3.48578404838918	3.98050392611185	4.47441152966348	4.96750688669272	5.45979002426611
618	0.999999999941792	1.49878345371690	1.99675588210812	2.49391729303170	2.99026769754710	3.48580711038085	3.98053554882063	4.47445303399582	4.96755958977155	5.45985524362186
619	1	1.49878542381339	1.99676113569876	2.49392714374699	2.99028345826082	3.48583009414142	3.98056706937496	4.47449440392666	4.96761212230194	5.45992025133455
620	1.00000000005821	1.49878738768166	1.99676637217635	2.49393696215702	2.99029916792642	3.48585300380364	3.98059848777484	4.47453564027092	4.96766448498238	5.45998504885938
621	0.999999999941792	1.49878934497247	1.99677159223938	2.49394674878567	2.99031482683495	3.48587583965855	3.98062980500981	4.47457674320322	4.96771667851135	5.46004963736050
622	0.999999999941792	1.49879129615147	1.99677679495653	2.49395650433144	2.99033043545205	3.48589860176435	3.98066102160374	4.47461771412054	4.96776870399481	5.46011401724536
623	1	1.49879324086942	1.99678198114270	2.49396622821223	2.99034599360311	3.48592129070312	3.98069213691633	4.47465855308110	4.96782056201482	5.46017819037661
624	1.00000000005821	1.49879517947556	1.99678715044865	2.49397592106834	2.99036150169559	3.48594390676590	3.98072315292666	4.47469926095801	4.96787225326989	5.46024215745274
625	1.00000000011642	1.49879711185349	1.99679230345646	2.49398558284156	2.99037696025334	3.48596645012731	3.98075406951830	4.47473983746022	4.96792377909878	5.46030591917224
626	0.999999999941792	1.49879903794499	1.99679743975867	2.49399521341547	2.99039236927638	3.48598892119480	3.98078488651663	4.47478028520709	4.96797513950151	5.46036947699031
627	1.00000000011642	1.49880095844856	1.99680255999556	2.49400481366320	2.99040772911394	3.48601132078329	3.98081560543505	4.47482060245238	4.96802633616608	5.46043283108156
628	1.00000000011642	1.49880287196720	1.99680766364327	2.49401438253699	2.99042303964961	3.48603364865994	3.98084622586612	4.47486079199007	4.96807736897608	5.46049598319223
629	1	1.49880477972329	1.99681275105104	2.49402392166667	2.99043830175651	3.48605590534862	3.98087674920680	4.47490085271420	4.96812823932851	5.46055893425364
630	0.999999999941792	1.49880668160040	1.99681782210246	2.49403342988808	2.99045351473615	3.48607809108216	3.98090717510786	4.47494078666205	4.96817894763080	5.46062168478966
631	1.00000000005821	1.49880857724929	1.99682287743781	2.49404290789971	2.99046867998550	3.48610020667547	3.98093750455882	4.47498059313512	4.96822949522175	5.46068423514953
632	1	1.49881046684459	1.99682791641681	2.49405235616723	2.99048379698070	3.48612225212855	3.98096773761790	4.47502027323935	4.96827988192672	5.46074658661382
633	1	1.49881235056091	1.99683293938870	2.49406177451601	2.99049886577996	3.48614422744140	3.98099787515821	4.47505982837174	4.96833010966657	5.46080874657491
634	1.00000000017462	1.49881422816543	1.99683794664452	2.49407116288785	2.99051388743101	3.48616613307968	3.98102791735437	4.47509925806662	4.96838017820846	5.46087070292560
635	1	1.49881610000739	1.99684293783503	2.49408052163199	2.99052886140998	3.48618797020754	3.98105786432279	4.47513856313890	4.96843008865835	5.46093246643432
636	0.999999999941792	1.49881796573754	1.99684791360050	2.49408985115588	2.99054378812434	3.48620973789366	3.98108771746047	4.47517774451990	4.96847984223859	5.46099403494736
637	0.999999999941792	1.49881982570514	1.99685287364991	2.49409915105207	2.99055866798153	3.48623143753503	3.98111747595249	4.47521680279169	4.96852943883278	5.46105540980352
638	1	1.49882167991018	1.99685781827429	2.49410842143698	2.99057350092335	3.48625306884060	3.98114714177791	4.47525573807070	4.96857887966326	5.46111659158487
639	0.999999999941792	1.49882352817804	1.99686274700798	2.49411766341655	2.99058828759007	3.48627463215962	3.98117671400541	4.47529454960022	4.96862816577777	5.46117758197943
640	0.999999999941792	1.49882537085796	1.99686766043305	2.49412687611766	2.99060302763246	3.48629612836521	3.98120619339170	4.47533323959215	4.96867729694350	5.46123838081257
641	0.999999999883585	1.49882720760070	1.99687255849130	2.49413605988957	2.99061772151617	3.48631755704992	3.98123558115913	4.47537181625376	4.96872627461562	5.46129899006337
642	1.00000000005821	1.49882903858088	1.99687744153198	2.49414521508152	2.99063236976508	3.48633891856298	3.98126487719128	4.47541026386898	4.96877509937622	5.46135940961540
643	1.00000000005821	1.49883086414775	1.99688230891479	2.49415434175171	2.99064697232097	3.48636021371931	3.98129408113891	4.47544859873597	4.96882377209840	5.46141964080744
644	0.999999999883585	1.49883268366102	1.99688716139644	2.49416343995836	2.99066152982414	3.48638144246070	3.98132319509750	4.47548680112232	4.96887229353888	5.46147968468722
645	1	1.49883449787740	1.99689199886052	2.49417250987608	2.99067604140146	3.48640260554384	3.98135221778648	4.47552489669761	4.96892066375585	5.46153954212787
646	1.00000000005821	1.49883630621480	1.99689682089956	2.49418155191233	2.99069050821709	3.48642370261950	3.98138115101028	4.47556287114276	4.96896888385527	5.46159921353683
647	0.999999999825377	1.49883810867323	1.99690162838670	2.49419056560146	2.99070493021281	3.48644473432796	3.98140999424504	4.47560072754277	4.96901695482666	5.46165870019468
648	0.999999999883585	1.49883990630042	1.99690642097266	2.49419955158373	2.99071930762148	3.48646570125129	3.98143874818925	4.47563846671255	4.96906487696106	5.46171800297452
649	1	1.49884169787401	1.99691119894851	2.49420850956813	2.99073364044307	3.48648660338949	3.98146741377423	4.47567608946702	4.96911265113158	5.46177712251665
650	1.00000000005821	1.49884348403430	1.99691596167395	2.49421744042775	2.99074792908505	3.48650744085899	3.98149599070894	4.47571359615540	4.96916027792031	5.46183605957776
651	1.00000000017462	1.49884526449023	1.99692070996389	2.49422634328948	2.99076217395486	3.48652821424184	3.98152447945904	4.47575098730158	4.96920775790932	5.46189481497277
652	0.999999999941792	1.49884703988209	1.99692544387653	2.49423521908466	2.99077637499431	3.48654892406194	3.98155288089765	4.47578826342942	4.96925509232096	5.46195339027327
653	1.00000000005821	1.49884880945319	1.99693016306264	2.49424406752223	2.99079053243622	3.48656956991181	3.98158119479194	4.47582542535383	4.96930228138808	5.46201178577030
654	1	1.49885057372740	1.99693486769684	2.49425288877683	2.99080464639701	3.48659015248995	3.98160942259710	4.47586247313302	4.96934932534350	5.46207000198774
655	0.999999999883585	1.49885233270470	1.99693955807015	2.49426168290665	2.99081871716771	3.48661067232024	3.98163756338181	4.47589940764010	4.96939622604987	5.46212803991512
656	1	1.49885408603586	1.99694423412438	2.49427045072662	2.99083274335135	3.48663112922804	3.98166561831022	4.47593622957356	4.96944298403105	5.46218590112403
657	0.999999999825377	1.49885583424475	1.99694889574312	2.49427919095615	2.99084672727622	3.48665152373724	3.98169358761515	4.47597293870058	4.96948959259316	5.46224358509062
658	1.00000000005821	1.49885757715674	1.99695354327559	2.49428790510865	2.99086067226017	3.48667185613886	3.98172147182049	4.47600953630172	4.96953607257456	5.46230109373573
659	0.999999999767169	1.49885931465542	1.99695817666361	2.49429659271846	2.99087457242422	3.48669212672394	3.98174927098444	4.47604602243519	4.96958240057575	5.46235842711758
660	0.999999999883585	1.49886104697362	1.99696279625641	2.49430525396019	2.99088843003847	3.48671233589994	3.98177698598010	4.47608239774127	4.96962859062478	5.46241558680777
661	1	1.49886277393671	1.99696740129730	2.49431388883386	2.99090224900283	3.48673248337582	3.98180461709853	4.47611866297666	4.96967464080080	5.46247257327195
662	1.00000000005821	1.49886449566111	1.99697199260117	2.49432249751408	2.99091601965483	3.48675257066498	3.98183216422331	4.47615481819958	4.96972055151127	5.46252938685939
663	0.999999999941792	1.49886621214682	1.99697657284560	2.49433108040830	2.99092974956147	3.48677259648684	3.98185962811112	4.47619086393388	4.96976632374572	5.46258602867601
664	1.00000000011642	1.49886792362668	1.99698113393970	2.49433963716729	2.99094344250625	3.48679256194737	3.98188700893661	4.47622680151835	4.96981195721310	5.46264249924570
665	0.999999999825377	1.49886962969322	1.99698568356689	2.49434816837311	2.99095709220273	3.48681246745400	3.98191430768929	4.47626263025450	4.96985745365964	5.46269880031468
666	0.999999999941792	1.49887133087032	1.99699021992274	2.49435667356011	2.99097070068819	3.48683231277391	3.98194152413635	4.47629835113185	4.96990281302715	5.46275493165012
667	1.00000000017462	1.49887302686693	1.99699474236695	2.49436515331036	2.99098426819546	3.48685209848918	3.98196865880163	4.47633396484889	4.96994803607231	5.46281089429976
668	1.00000000017462	1.49887471762486	1.99699925159803	2.49437360791490	2.99099779507378	3.48687182506546	3.98199571185978	4.47636947175488	4.96999312331900	5.46286668890389
669	0.999999999883585	1.49887640349334	1.99700374703389	2.49438203673344	2.99101128138136	3.48689149261918	3.98202268366003	4.47640487202443	4.97003807552392	5.46292231656844
670	1.00000000011642	1.49887808429776	1.99700822896557	2.49439044040628	2.99102472700179	3.48691110097570	3.98204957519192	4.47644016641425	4.97008289315272	5.46297777752625
671	1	1.49887976009632	1.99701269803336	2.49439881934086	2.99103813315742	3.48693065094994	3.98207638622262	4.47647535538999	4.97012757736957	5.46303307294147
672	1.00000000011642	1.49888143094722	1.99701715295669	2.49440717307152	2.99105149914976	3.48695014254190	3.98210311727598	4.47651043953374	4.97017212811625	5.46308820362901
673	1.00000000005821	1.49888309638482	1.99702159507433	2.49441550183110	2.99106482492061	3.48696957604261	3.98212976887589	4.47654541896191	4.97021654585842	5.46314316964708
674	1.00000000005821	1.49888475728221	1.99702602392063	2.49442380573601	2.99107811140129	3.48698895203415	3.98215634108055	4.47658029460581	4.97026083164383	5.46319797245087
675	1.00000000023283	1.49888641317375	1.99703043949557	2.49443208490266	2.99109135783510	3.48700827040011	3.98218283429742	4.47661506704753	4.97030498622917	5.46325261273887
676	1.00000000029104	1.49888806423405	1.99703484214842	2.49444033985492	2.99110456591006	3.48702753114048	3.98220924910856	4.47664973582141	4.97034900926519	5.46330709080212
677	1.00000000011642	1.49888971046312	1.99703923193738	2.49444857065100	2.99111773428740	3.48704673483735	3.98223558563041	4.47668430232443	4.97039290255634	5.46336140797939
678	1	1.49889135168633	1.99704360851320	2.49445677641779	2.99113086401485	3.48706588242203	3.98226184438681	4.47671876661480	4.97043666604441	5.46341556409607
679	1	1.49889298819471	1.99704797210870	2.49446495831944	2.99114395491779	3.48708497296320	3.98228802549420	4.47675312845968	4.97048029990401	5.46346956054913
680	0.999999999767169	1.49889461981365	1.99705232295673	2.49447311565746	2.99115700699622	3.48710400710115	3.98231412947644	4.47678739001276	4.97052380524110	5.46352339780424
681	1.00000000029104	1.49889624665957	1.99705666088266	2.49448124971241	2.99117002094863	3.48712298565079	3.98234015668277	4.47682155016810	4.97056718310341	5.46357707702555
682	1.00000000005821	1.49889786815038	1.99706098600291	2.49448935908731	2.99118299665861	3.48714190832106	3.98236610757886	4.47685560997343	4.97061043290887	5.46363059780560
683	1.00000000011642	1.49889948556665	1.99706529872492	2.49449744552840	2.99119593400974	3.48716077528661	3.98239198181545	4.47688956960337	4.97065355634550	5.46368396154139
684	1.00000000017462	1.49890109815169	1.99706959864125	2.49450550775509	2.99120883381693	3.48717958701309	3.98241777875228	4.47692343004746	4.97069655306405	5.46373716945527
685	0.999999999825377	1.49890270555625	1.99707388598472	2.49451354669873	2.99122169543989	3.48719834384974	3.98244350403547	4.47695719148032	4.97073942382122	5.46379022119800
686	0.999999999941792	1.49890430888627	1.99707816075534	2.49452156189363	2.99123451980995	3.48721704562195	3.98246915225172	4.47699085442582	4.97078216954833	5.46384311851580
687	1	1.49890590738505	1.99708242312772	2.49452955363086	2.99124730686890	3.48723569308640	3.98249472520547	4.47702441853471	4.97082479065284	5.46389586100122
688	0.999999999883585	1.49890750087798	1.99708667304367	2.49453752249246	2.99126005615108	3.48725428589387	3.98252022400266	4.47705788520398	4.97086728760041	5.46394844976021
689	1.00000000029104	1.49890909017995	1.99709091027034	2.49454546766356	2.99127276876243	3.48727282509208	3.98254564852687	4.47709125484107	4.97090966068208	5.46400088613154
690	1.00000000005821	1.49891067465069	1.99709513579728	2.49455338966800	2.99128544447012	3.48729131009895	3.98257099930197	4.47712452715496	4.97095191059634	5.46405316947494
691	0.999999999767169	1.49891225434840	1.99709934886778	2.49456128926249	2.99129808350699	3.48730974155478	3.98259627638618	4.47715770307696	4.97099403833272	5.46410530159483
692	1.00000000005821	1.49891382962232	1.99710354988929	2.49456916539930	2.99131068564020	3.48732811951777	3.98262148024514	4.47719078266528	4.97103604400763	5.46415728266584
693	0.999999999825377	1.49891540047247	1.99710773874540	2.49457701924257	2.99132325116079	3.48734644456999	3.98264660983114	4.47722376679303	4.97107792808674	5.46420911379391
694	0.999999999941792	1.49891696684062	1.99711191491224	2.49458485032665	2.99133578065084	3.48736471636221	3.98267166974256	4.47725665586768	4.97111969115213	5.46426079486264
695	1.00000000011642	1.49891852843575	1.99711607943755	2.49459265870973	2.99134827387752	3.48738293600036	3.98269665613771	4.47728945006384	4.97116133366944	5.46431232680334
696	1.00000000017462	1.49892008531606	1.99712023185566	2.49460044450825	2.99136073153932	3.48740110278595	3.98272157035535	4.47732214932330	4.97120285651181	5.46436371048912

